A fully-coupled framework for solving Cahn-Hilliard Navier-Stokes equations: Second-order, energy-stable numerical methods on adaptive octree based meshes

We present a fully-coupled, implicit-in-time framework for solving a thermodynamically-consistent Cahn-Hilliard Navier-Stokes system that models two-phase flows. In this work, we extend the block iterative method presented in Khanwale et al. [\textit{Simulating two-phase flows with thermodynamically consistent energy stable Cahn-Hilliard Navier-Stokes equations on parallel adaptive octree based meshes}, J. Comput. Phys. (2020)], to a fully-coupled, provably second-order accurate scheme in time, while maintaining energy-stability. The new method requires fewer matrix assemblies in each Newton iteration resulting in faster solution time. The method is based on a fully-implicit Crank-Nicolson scheme in time and a pressure stabilization for an equal order Galerkin formulation. That is, we use a conforming continuous Galerkin (cG) finite element method in space equipped with a residual-based variational multiscale (RBVMS) procedure to stabilize the pressure. We deploy this approach on a massively parallel numerical implementation using parallel octree-based adaptive meshes. We present comprehensive numerical experiments showing detailed comparisons with results from the literature for canonical cases, including the single bubble rise, Rayleigh-Taylor instability, and lid-driven cavity flow problems. We analyze in detail the scaling of our numerical implementation.

==> Aland_Voight_Re35We10_shape.csv <==
x, y
0.3250568495605222,2.0541335540995176
0.3292804945952739,2.0893576365573634
0.3269707595021898,2.0225012700128868
0.3289353414923661,1.9999954841339684
0.3401200057711668,2.1254572650972396
0.3394296116368206,1.9832197290597309
0.3494315509726548,2.1554001495519275
0.3523040812472183,1.9585399878421321
0.3594930403369584,2.1766077353277229
0.3635625072187814,1.9413319735246175
0.3697915919165068,2.1962189915585024
0.3846249074735164,2.2112346450269453
0.3833351459232114,1.9302370351391758
0.4004684856429241,2.2354887914666706
0.4019579949537498,1.9167981678067234
0.4164611957727424,2.2572748202542403
0.4227311405138873,1.9030761770706042
0.4339752039633841,2.2796065438481485
0.4427900650319356,1.8915897304366860
0.4533142050155108,2.3021178123295725
0.4628499852112877,1.8809411327901071
0.4734117943808654,2.3231678347040048
0.4829148836971600,1.8744817800802258
0.4935063967623080,2.3417043101164188
0.5029794502959309,1.8677431443745649
0.5136006672566489,2.3599615025330531
0.5146847764731847,1.8646501225336021
0.5336960993558447,2.3791961854349166
0.5431072559450675,1.8531487409801231
0.5533307363863810,2.3945598050727179
0.5631721544309398,1.8466893882702420
0.5738763431669935,2.4087284953736892
0.5832390442394202,1.8419057335350397
0.5931329306175458,2.4258700492991601
0.6033062659350019,1.8374013617956173
0.6140610674540103,2.4420311257554896
0.6233754789531917,1.8345726880308739
0.6341495299240779,2.4554008657459772
0.6434440281971787,1.8311854482745709
0.6542360010715376,2.4670949077617848
0.6635162281992806,1.8308703214718463
0.6743218084447945,2.4782303837860336
0.6835854412174704,1.8280416477071029
0.6944066201567474,2.4885280108229422
0.7036549861227616,1.8254922569381393
0.7144907680944975,2.4982670718682916
0.7237245310280526,1.8229428661691758
0.7345739203709437,2.5071682839263012
0.7437944078204450,1.8206727583959921
0.7546567407602885,2.5157902129885312
0.7638656121612428,1.8195197826059277
0.7747372379399239,2.5224571610803022
0.7839361527278380,1.8178082408243037
0.7948174032324580,2.5288448261762935
0.8040073570686359,1.8166552650342394
0.8148969047507895,2.5346739252807251
0.8240785614094336,1.8155022892441750
0.8349750787207154,2.5393858924020374
0.8441510932986368,1.8154664454372298
0.8550545802390468,2.5452149915064690
0.8658916897591882,1.8115176527054551
0.8751320904347701,2.5493683926362216
0.8842891874479151,1.8095298149119634
0.8952079411949868,2.5521253787870748
0.9026905018383073,1.8107537315699398
0.9152851195036086,2.5559994969210473
0.9251912253613747,1.8066385502570623
0.9353576513928118,2.5559636531141026
0.9445028004703085,1.8060708875417706
0.9554321746046232,2.5576035072818364
0.9645753323595118,1.8060350437348256
0.9755073615906372,2.5598019274411303
0.9846478642487150,1.8059991999278806
0.9955812210282456,2.5608832156173045
1.0047203961379183,1.8059633561209356
1.0156537529174490,2.5608473718103593
1.0247929280271215,1.8059275123139906
1.0357232978227402,2.5582979810413962
1.0448654599163247,1.8058916685070456
1.0557945021635380,2.5571450052513316
1.0636012169387401,1.8070312028695055
1.0758653746172344,2.5557127464654874
1.0866887108226702,1.8104251633396105
1.0959362470709308,2.5542804876796432
1.1050870382291502,1.8091355330355685
1.1160047963149180,2.5508932479233399
1.1243998805433799,1.8096342235768905
1.1360733455589049,2.5475060081670371
1.1452390716366849,1.8149287883330549
1.1561402353673853,2.5427223534318348
1.1653116035258881,1.8148929445261097
1.1762064614016632,2.5373801327050729
1.1853841354150914,1.8148571007191647
1.1962730193230422,2.5323171949740910
1.2054593224011052,1.8170555208784585
1.2163369221476104,2.5250199932768700
1.2255331818387138,1.8181368090546328
1.2364011568592801,2.5180020745754295
1.2456070412763225,1.8192180972308072
1.2564653915709498,2.5109841558739885
1.2656812326010323,1.8205786684027614
1.2765273030729101,2.5020112562020884
1.2857574152483504,1.8236149375493946
1.2965892145748703,2.4930383565301888
1.3058322703472627,1.8255340747129085
1.3166497985284249,2.4829483248751698
1.3259081211074792,1.8282910608637617
1.3367090549335745,2.4717411612370315
1.3459823124321892,1.8296516320357161
1.3567683113387239,2.4605339975988931
1.3660571675311020,1.8315707691992298
1.3768272358567721,2.4490475509649747
1.3861333501784199,1.8346070383458630
1.3968831733909082,2.4350475573690380
1.4062095328257378,1.8376433074924963
1.4169397746992469,2.4216061297646605
1.4262873749085625,1.8420759916180287
1.4344039153443344,2.4019743137744860
1.4463672083139953,1.8481843737182400
1.4525112445713795,2.3934546598172455
1.4653972828178812,2.3785099258811155
1.4630994624717355,1.8524833903137066
1.4821093471769564,2.3658192268999754
1.4954735557157544,2.3510864265842741
1.4932217017331446,1.8637405859323726
1.5121880539135728,2.3404438029055195
1.5133028626869829,1.8709661000157034
1.5222039088014419,2.3232499767615868
1.5333833598666180,1.8776330481074743
1.5393986239286814,2.3145415318439033
1.5439201115600443,2.2987738838399943
1.5534671759172669,1.8870928261570437
1.5613901960014014,2.2841437724106037
1.5747471604935976,1.8977075002006210
1.5778983811084033,2.2705055659266851
1.5847276694051740,2.2529384023530747
1.5924426221380990,1.9082088822115326
1.6007198674806071,2.2377327767078232
1.6125325069814580,1.9227755493267906
1.6174274624267175,2.2212810667168483
1.6254564751823988,1.9397488720512130
1.6307812718363401,2.1977973992000450
1.6332604684833698,1.9380592348182777
1.6438941312103881,2.1726384604205506
1.6488913552953042,1.9539504870612157
1.6541421411256463,2.1497189061511444
1.6608080935561134,2.1287607335320082
1.6631437490318124,1.9828308877611760
1.6658018660151757,2.1082524006900321
1.6720444632591700,2.0829381600827084
1.6746209028268928,2.0223290206072901
1.6701337892167405,1.9999943462353356
1.6772106652911127,2.0567161750645027
1.6690684316214304,2.0418887869249187



==> Aland_Voight_Re35_We125_bubble_shape.csv <==
x,y,value
0.3244853244993514,1.368962288990960,1.0
0.3247165211629768,1.309891541434650,1.0
0.3300266461331268,1.410548095270602,1.0
0.3310616673568453,1.874796914465151,1.0
0.3313346643772543,1.805046175750661,1.0
0.3315699301021596,1.744935783037360,1.0
0.3324044575791821,1.531714012658104,1.0
0.3326130894484378,1.478408570063291,1.0
0.3386937466591187,2.110890878298210,1.0
0.3361331973701339,2.036414479779214,1.0
0.3364150723424260,1.964395424358562,1.0
0.3374870850323247,1.690496182089465,1.0
0.3378066913001205,1.608836780667622,1.0
0.3391805543540485,1.257814770389007,1.0
0.3640255026992352,2.196897886740197,1.0
0.3752605508074481,2.241130062510361,1.0
0.3778085229979317,1.590123167841783,1.0
0.3853288880723413,1.854760116894051,1.0
0.3826359093344318,1.814119442575310,1.0
0.3857376437736311,1.750323035214496,1.0
0.3830820264165635,1.700136528090654,1.0
0.3833417065091476,1.633788264435407,1.0
0.3865958457890089,1.531052420285474,1.0
0.3848709337210319,1.243070711798953,1.0
0.3937311297004838,1.894077606467531,1.0
0.4018300413059497,1.282199174980252,1.0
0.4049981384354762,1.930143842095511,1.0
0.4067240122815739,1.489183074417562,1.0
0.4071501539719684,1.380303872521771,1.0
0.4073543468652823,1.328132588280039,1.0
0.4154935791688846,1.434648960273576,1.0
0.4177389611660152,2.318347343715970,1.0
0.4333534289552874,1.972334532830130,1.0
0.4602491841854975,2.387436490057830,1.0
0.4788529323567814,2.006359283422564,1.0
0.4999513850072499,2.445278566064968,1.0
0.5215425639872371,2.029609529660727,1.0
0.5340049889433049,2.488943662658592,1.0
0.5728497275790032,2.037170585347935,1.0
0.5851664061583215,2.533742917605297,1.0
0.6306326172402534,2.576273855845840,1.0
0.6327722036441090,2.029609529660727,1.0
0.6846989742943914,2.607557723751662,1.0
0.7012212126637227,2.029609529660727,1.0
0.7416251415989112,2.636856814539591,1.0
0.7639683570863391,2.029042450484187,1.0
0.8071307396545762,2.660201573973845,1.0
0.8267132820209850,2.029042450484187,1.0
0.8584164481959580,2.673244395034278,1.0
0.9094147330451203,2.031027227602079,1.0
0.9125534589505000,2.686476242486892,1.0
0.9664629721880345,2.029136963680277,1.0
0.9867010033351544,2.687893940428243,1.0
1.037762173676823,2.029609529660727,1.0
1.060878140892753,2.681750582682387,1.0
1.106211182696436,2.029609529660727,1.0
1.132212484274412,2.673244395034278,1.0
1.163254243034085,2.029042450484187,1.0
1.232157877173052,2.641582474344096,1.0
1.237405116650696,2.029609529660727,1.0
1.303632418211534,2.597255785377842,1.0
1.308700618992866,2.031027227602079,1.0
1.365739610269235,2.031499793582530,1.0
1.366550463207903,2.553023609607677,1.0
1.405677446730555,2.029136963680277,1.0
1.412342939021543,2.512193908896756,1.0
1.452409135870508,2.477034999951240,1.0
1.459866615452411,2.029042450484187,1.0
1.472511778251409,2.441687064613544,1.0
1.497046368195344,2.002673268775050,1.0
1.518359001434995,2.386869410881289,1.0
1.529638439302624,1.982541958007860,1.0
1.561423726532517,2.314283276284095,1.0
1.559941108568019,1.964395424358562,1.0
1.573479985189927,1.419999414879611,1.0
1.573735226306570,1.354785309577446,1.0
1.573973821263431,1.293824298099334,1.0
1.577227220713969,1.919974222196217,1.0
1.578928828158253,1.485213520181778,1.0
1.580256081964794,1.874796914465151,1.0
1.589007153119014,1.824988460125671,1.0
1.587271883440507,1.539653121129672,1.0
1.590190510122115,2.251337487688092,1.0
1.594931336427754,1.768753108452064,1.0
1.595617528125394,1.593431129704937,1.0
1.598229495552369,1.654770193967409,1.0
1.606561453394770,1.712045190798007,1.0
1.605544927904141,1.243070711798953,1.0
1.619023878350837,2.171379323795871,1.0
1.627851891754713,2.101912124669651,1.0
1.634859925022528,1.768753108452064,1.0
1.636662149254822,2.036981558955755,1.0
1.639740948984989,1.979044969752526,1.0
1.640010986688104,1.910050336606757,1.0
1.637887306614706,1.723953853505359,1.0
1.641318635017570,1.575946188428269,1.0
1.646011002502512,1.834439779734681,1.0
1.646732336093024,1.650139047358994,1.0
1.647289057659034,1.507896687243401,1.0
1.647533201335822,1.445517977823938,1.0
1.646384616310931,1.253183623780593,1.0
1.653437039338163,1.394480851935286,1.0
1.653739259616854,1.317263570729678,1.0
1.665291879462223,1.280356167656496,1.0


==> Aland_Voight_centroid_Re35We10.csv <==
time,centroid
0.4203160041303659,1.0400680813275860
0.4770921393323958,1.0511904982147153
0.5766687456867251,1.0741768264481157
0.6255835698607816,1.0864114850239579
0.7073162480087588,1.1086563187982166
0.7566054203270044,1.1225593399071283
0.8439533206378197,1.1488486889130700
0.8919946658087682,1.1638470995638961
0.9749751711040425,1.1906420129737985
1.0230165162749909,1.2064830309645582
1.0652346680918852,1.2211163117680794
1.1190992066168874,1.2386706313500386
1.1671405517878362,1.2550172137447591
1.2228248382359808,1.2743339870127468
1.2632232421297327,1.2880474214701731
1.3112645873006810,1.3043940038648936
1.3898776975804146,1.3316944816787564
1.4379190427513633,1.3480410640734766
1.4783174466451152,1.3612278689434443
1.5340017330932598,1.3806499681289239
1.5820430782642081,1.3969965505236441
1.6359076167892113,1.4148317392189147
1.6781257686061051,1.4290998901751311
1.7261671137770533,1.4450251688998845
1.8091476190723279,1.4724941681817341
1.8571889642432762,1.4879981432365204
1.9052303094142244,1.5039655523282702
1.9532716545851727,1.5189218326120995
2.0013129997561214,1.5343415469328923
2.0569972862042660,1.5523944091909792
2.0973956900980180,1.5645068897025309
2.1432533377611960,1.5786711190868221
2.2240501455487003,1.6036881310094637
2.2720914907196486,1.6180124557883424
2.3143096425365424,1.6314099124932935
2.3681741810615451,1.6469981482820732
2.4162155262324934,1.6612382123269585
2.4718998126806384,1.6786801842635930
2.5122982165743903,1.6897183404167291
2.5603395617453386,1.7036213615256406
2.6389526720250722,1.7267088026398332
2.6869940171960209,1.7401905200787779
2.7273924210897729,1.7521344791223428
2.7830767075379175,1.7674909978926405
2.8311180527088657,1.7809727153315853
2.8791593978798140,1.7947704105230051
2.9272007430507627,1.8080204109434677
2.9752420882217110,1.8215021283824124
3.0309263746698556,1.8371746249051855
3.0713247785636075,1.8480442595903348
3.1171824262267855,1.8606243871755499
3.1979792340142899,1.8829282034636039
3.2460205791852381,1.8960728779665748
3.2940619243561864,1.9097020516900078
3.3421032695271347,1.9223622269725167
3.3901446146980829,1.9354226407414943
3.4458289011462275,1.9514111150167426
3.4862273050399804,1.9617962504814297
3.5342686502109286,1.9747724035164138
3.6172491555062027,1.9976070624286262
3.6652905006771510,2.0105832154636105
3.7133318458480993,2.0244019758385288
3.7613731910190475,2.0369568252035459
3.8094145361899967,2.0500172389725235
3.8923950414852708,2.0729361586187292
3.9404363866562191,2.0859123116537135
3.9884777318271674,2.0999417238636151
4.0365190769981156,2.1125387035956291
4.0845604221690639,2.1257676388325937
4.1675409274643389,2.1489393406807795
4.1981126925731242,2.1569441104101528



==> Ding_combined.csv <==
time, position
0.0068070183902569, -0.1034455724981380
0.1038767590451177, -0.1004604348652014
0.2008937321155579, -0.1175903004133960
0.3084189927120428, -0.1289609610334004
0.4211531677134751, -0.1546934504874216
0.5076693914842166, -0.1747089490807885
0.6203734135802657, -0.2119357260668850
0.7618885367699606, -0.2663707661551729
0.8955186752019493, -0.3265619958811132
1.0658298230325987, -0.4039524428376295
1.1810893038598738, -0.4670383514803569
1.3225441212388023, -0.5444619666327950
1.4561742596707909, -0.6046531963587354
1.6055140618074262, -0.6763206218735207
1.7312969066134376, -0.7279001818220197
1.8753901032133959, -0.7995736379178815
2.0561869238910520, -0.8798255955952639
2.2081500287960258, -0.9514900058195108
2.3836851674843138, -1.0374951378440072
2.4937206574539497, -1.0919663614187549
0.1306299243463602, 0.0978461779684782
0.2828191760417075, 0.1123889242347947
0.4114213175010479, 0.1355252485353227
0.5531475110284252, 0.1615502211715611
0.7001580012242081, 0.2019490838039700
0.8287902955889317, 0.2365796956365731
1.0519368718772901, 0.3000545767587436
1.2225872398935003, 0.3519748645380727
1.4010773633093421, 0.3924099106569414
1.5900757742512286, 0.4386041617040011
1.7134690013056213, 0.4761023148385464
1.8945975039424932, 0.5222875200139909
2.0809650738896952, 0.5656051838874936
2.2148288973384034, 0.5944946825351358
2.2148288973384034, 0.5944946825351358
2.3828408861335841, 0.6406648112578888
2.4852175381358874, 0.6666445545360524


==> Guermond_combined.csv <==
time, position
0.0041837156219187, -0.1034485877886764
1.0029685535349759, -0.3666683753313051
1.5086026239058270, -0.6189607499630629
1.7627614633808046, -0.7336111421015972
2.0116661590927603, -0.8511411367042272
2.2605331636729868, -0.9830389907219512
0.0152046025394776, 0.0977135051847922
1.0073256483628483, 0.2942561730535547
1.5087307737537055, 0.4298899720482569
1.7554569220517249, 0.4818977032531970
1.7554569220517249, 0.4818977032531970
2.0074749052444956, 0.5511528963373267
2.2620709618475292, 0.6031696734138818


==> Hysing_Re35We10.csv <==
x, y, phi
0.3168149542785063,2.0785519086711455,1.0
0.3152413713079379,2.0518417381836676,1.0
0.3152413713079379,2.0329892975459849,1.0
0.3199621202196429,2.0110024222209733,1.0
0.3220602308470673,2.1036969836905937,1.0
0.3278300350724844,1.9890206393974841,1.0
0.3278300350724844,2.1233442789409716,1.0
0.3356979499253259,2.1445660059121714,1.0
0.3404186988370308,1.9686175320460864,1.0
0.3451394477487357,2.1650047607742295,1.0
0.3545809455721456,1.9501022150092182,1.0
0.3545809455721456,2.1838724789164807,1.0
0.3655960263661238,2.2019572249495898,1.0
0.3718903582483970,1.9335819703189614,1.0
0.3781846901306702,2.2235793498530256,1.0
0.3907733538952167,1.9194731948498369,1.0
0.3923469368657850,2.2430045695994933,1.0
0.4065091836008998,2.2632938595418550,1.0
0.4096563495420364,1.9087683322736273,1.0
0.4206714303360146,2.2813836980764872,1.0
0.4285393451888562,1.8991108275106221,1.0
0.4364072600416977,2.2990047718459383,1.0
0.4474223408356759,1.8915480383740262,1.0
0.4521430897473808,2.3169400529593509,1.0
0.4663053364824955,1.8837234097841291,1.0
0.4694525024236321,2.3348778803235253,1.0
0.4851883321293152,1.8774698179140388,1.0
0.4883354980704518,2.3537608759703450,1.0
0.5040713277761349,1.8714780654972496,1.0
0.5072184937172716,2.3705491559907554,1.0
0.5229543234229547,1.8673191892535688,1.0
0.5261014893640913,2.3868137571045636,1.0
0.5418373190697744,1.8623747946499840,1.0
0.5449844850109110,2.4025546793117698,1.0
0.5607203147165941,1.8595251156728088,1.0
0.5638674806577307,2.4169864042524698,1.0
0.5796033103634138,1.8561517577890312,1.0
0.5827504763045505,2.4314181291931702,1.0
0.5984863060102336,1.8530402393585548,1.0
0.6016334719513702,2.4437551385074610,1.0
0.6173693016570533,1.8507142392879814,1.0
0.6205164675981899,2.4560921478217521,1.0
0.6362522973038729,1.8478645603108064,1.0
0.6393994632450095,2.4679054782294410,1.0
0.6551352929506926,1.8450148813336309,1.0
0.6582824588918292,2.4784096113706240,1.0
0.6740182885975123,1.8432125601696603,1.0
0.6771654545386490,2.4881282261519035,1.0
0.6929012842443321,1.8419339179122916,1.0
0.6960484501854687,2.4978468409331835,1.0
0.7117842798911518,1.8403934362016221,1.0
0.7149314458322884,2.5075654557144631,1.0
0.7306672755379715,1.8388529544909524,1.0
0.7338144414791081,2.5151893548693334,1.0
0.7495502711847912,1.8375743122335839,1.0
0.7526974371259278,2.5225514145709025,1.0
0.7684332668316108,1.8360338305229145,1.0
0.7715804327727475,2.5296516348191709,1.0
0.7873162624784306,1.8358025460787504,1.0
0.7904634284195672,2.5362281761608370,1.0
0.8061992581252503,1.8347857432746830,1.0
0.8093464240663869,2.5412336807826956,1.0
0.8250822537720700,1.8342926193772180,1.0
0.8282294197132066,2.5467628643111571,1.0
0.8439652494188897,1.8327521376665485,1.0
0.8471124153600263,2.5507210111198115,1.0
0.8628482450657095,1.8327826926756858,1.0
0.8659954110068461,2.5562501946482730,1.0
0.8817312407125292,1.8328132476848231,1.0
0.8848784066536658,2.5591609836437228,1.0
0.9006142363593489,1.8320582843340567,1.0
0.9037614023004854,2.5620717726391726,1.0
0.9194972320061685,1.8313033209832905,1.0
0.9226443979473051,2.5649825616346225,1.0
0.9383802276529882,1.8310720365391266,1.0
0.9415273935941249,2.5660604744569642,1.0
0.9572632232998080,1.8313644310015651,1.0
0.9604103892409446,2.5676620661859082,1.0
0.9761462189466277,1.8313949860107024,1.0
0.9792933848877643,2.5682163001016480,1.0
0.9950292145934474,1.8314255410198395,1.0
0.9981763805345840,2.5682468551107851,1.0
1.0139122102402671,1.8314560960289767,1.0
1.0170593761814037,2.5682774101199222,1.0
1.0327952058870866,1.8314866510381140,1.0
1.0359423718282232,2.5680461256757585,1.0
1.0516782015339063,1.8315172060472513,1.0
1.0548253674750430,2.5665056439650886,1.0
1.0705611971807261,1.8312859216030875,1.0
1.0737083631218627,2.5652270017077203,1.0
1.0894441928275458,1.8315783160655257,1.0
1.0925913587686824,2.5623773227305451,1.0
1.1083271884743655,1.8331799077944699,1.0
1.1114743544155021,2.5600513226599717,1.0
1.1272101841211852,1.8332104628036072,1.0
1.1303573500623219,2.5572016436827965,1.0
1.1460931797680050,1.8332410178127445,1.0
1.1492403457091416,2.5527809279858142,1.0
1.1649761754148247,1.8340570911817851,1.0
1.1681233413559613,2.5478365333822297,1.0
1.1838591710616444,1.8351350040041270,1.0
1.1870063370027810,2.5428921387786452,1.0
1.2027421667084641,1.8359510773731675,1.0
1.2058893326496007,2.5379477441750606,1.0
1.2216251623552838,1.8365053112889071,1.0
1.2247723282964205,2.5314323128516696,1.0
1.2405081580021033,1.8375832241112489,1.0
1.2436553239432400,2.5246550420749769,1.0
1.2593911536489231,1.8391848158401931,1.0
1.2625383195900597,2.5173540923916820,1.0
1.2782741492957428,1.8397390497559327,1.0
1.2814213152368794,2.5097913032550863,1.0
1.2971571449425625,1.8429116782046835,1.0
1.3003043108836991,2.5003956379453820,1.0
1.3160401405893822,1.8429422332138208,1.0
1.3191873065305189,2.4907381331823770,1.0
1.3349231362362020,1.8458530222092708,1.0
1.3380703021773386,2.4813424678726732,1.0
1.3538061318830217,1.8474546139382149,1.0
1.3569532978241583,2.4708994447497643,1.0
1.3726891275298414,1.8503654029336647,1.0
1.3758362934709780,2.4591472243603500,1.0
1.3915721231766611,1.8530143524758134,1.0
1.3947192891177977,2.4471331645176346,1.0
1.4104551188234808,1.8556633020179620,1.0
1.4136022847646175,2.4351191046749192,1.0
1.4293381144703006,1.8593596093733153,1.0
1.4324852804114372,2.4207484897524938,1.0
1.4482211101171203,1.8622703983687652,1.0
1.4513682760582569,2.4063778748300679,1.0
1.4671041057639400,1.8667522240840220,1.0
1.4702512717050766,2.3909599020944374,1.0
1.4859871014107597,1.8704485314393753,1.0
1.4891342673518964,2.3747564109989039,1.0
1.5048700970575795,1.8759777149678367,1.0
1.5080172629987159,2.3585529199033699,1.0
1.5237530927043990,1.8822924168562012,1.0
1.5269002586455356,2.3397310342748248,1.0
1.5426360883512187,1.8893926371044696,1.0
1.5442096713217870,2.3218492244274023,1.0
1.5615190839980384,2.3020821705162113,1.0
1.5615190839980384,1.8970165362593399,1.0
1.5788284966742898,2.2832577386369048,1.0
1.5804020796448581,1.9054259537741136,1.0
1.5929907434094046,2.2652137326159787,1.0
1.5992850752916778,1.9159300869152966,1.0
1.6071529901445194,2.2449702751873231,1.0
1.6181680709384976,1.9282670962295878,1.0
1.6213152368796342,2.2251981287746094,1.0
1.6339039006441807,2.2040095030633085,1.0
1.6370510665853173,1.9440080184367938,1.0
1.6449189814381588,2.1859604045408592,1.0
1.6527868962910004,1.9621004032221872,1.0
1.6543604792615687,2.1671232414077455,1.0
1.6638019770849786,2.1467150415548248,1.0
1.6653755600555469,1.9801876955060578,1.0
1.6716698919378201,2.1255187770912389,1.0
1.6763906408495250,2.0018072741587325,1.0
1.6779642238200934,2.1058910030966991,1.0
1.6826849727317983,2.0844278066782893,1.0
1.6816359174180859,2.0236793560119160,1.0
1.6842585557023666,2.0634831966649592,1.0
1.6842585557023666,2.0446307560272770,1.0


==> Hysing_Re35_We125_bubble_shape.csv <==
x,y
0.33722422747689,1.99926401663248
0.34290034834424,2.07473180521728
0.341008308055123,2.04283955983207
0.339116267766006,2.02105178823228
0.339116267766006,1.9661087120241
0.34290034834424,1.93011152416357
0.34857646921159,2.10820287463146
0.350468509500707,1.8909566882451
0.352991229886195,2.13409558870658
0.363712791524524,1.86253785572363
0.35992871094629,1.8263827854602
0.358036670657173,1.78485971349827
0.360559391042662,2.1650405396744
0.367496872102757,2.19440666661325
0.373172992970107,1.20969411974426
0.375065033259224,2.21808902704781
0.384525234704807,1.88426247436226
0.382633194415691,1.24474401318741
0.382633194415691,2.24082409306499
0.390201355572158,1.19027458418792
0.390201355572158,2.26261186466479
0.401553597306858,1.26479507835534
0.399661557017741,2.28629422509935
0.405337677885091,1.90579763411742
0.412905839041558,1.19595835069222
0.411013798752441,2.31281846878605
0.424258080776258,1.2723734336944
0.422366040487142,2.33618506441482
0.428042161354492,1.92348046324189
0.431826241932725,1.21395694462248
0.433718282221842,2.35765707120882
0.441286443378309,1.2613216654916
0.446962564245659,2.38291825567235
0.450746644823892,1.93547952586207
0.443178483667426,1.23290283297013
0.462098886558593,2.40802155773298
0.473451128293293,1.94653129406486
0.477235208871527,2.43170391816754
0.494263571473577,2.45604938469427
0.496155611762694,1.9550569438213
0.513183974364744,2.47954228624535
0.518860095232094,1.96105647513139
0.532104377255912,2.50265627002948
0.541564578701495,1.96768753605307
0.552916820436195,2.52438088866812
0.564269062170896,1.97210824333419
0.575621303905596,2.54837901390847
0.586973545640296,1.97652895061531
0.598325787374997,2.56795643186771
0.609678029109697,1.98000236347904
0.621030270844397,2.58690232021536
0.632382512579097,1.98347577634278
0.643734754313798,2.60458514933983
0.655086996048498,1.98663342440072
0.666439237783199,2.61974186001795
0.677791479517899,1.98852801323548
0.689143721252599,2.63363551147289
0.700495962987299,1.99200142609922
0.711848204722,2.64626610370465
0.7232004464567,1.99389601493398
0.7345526881914,2.65826516632483
0.745904929926101,1.99579060376875
0.757257171660801,2.66900116972183
0.768609413395501,1.99673789818613
0.779961655130201,2.67815834908986
0.791313896864902,1.99926401663248
0.802666138599602,2.6869997636521
0.814018380334302,2.00084284066145
0.825370622069003,2.69426235418536
0.836722863803703,2.00210589988463
0.848075105538403,2.70089341510704
0.859427347273103,2.00273742949622
0.870779589007804,2.70594565199974
0.882131830742504,2.00400048871939
0.893484072477204,2.71068212408666
0.904836314211905,2.00400048871939
0.916188555946605,2.7138397721446
0.927540797681306,2.00400048871939
0.938893039416006,2.71762894981413
0.950245281150706,2.00621084235995
0.961597522885406,2.7188920090373
0.972949764620107,2.00652660716575
0.984302006354807,2.72015506826048
0.995654248089507,2.00652660716575
1.00700648982421,2.72015506826048
1.01835873155891,2.00652660716575
1.02971097329361,2.71952353864889
1.04106321502831,2.00652660716575
1.05241545676301,2.71826047942571
1.06376769849771,2.00431625352519
1.07511994023241,2.71510283136777
1.08647218196711,2.00400048871939
1.09782442370181,2.71194518330983
1.10917666543651,2.00400048871939
1.12052890717121,2.70784024083451
1.13188114890591,2.00305319430201
1.14323339064061,2.7027880039418
1.15458563237531,2.00210589988463
1.16593787411001,2.69710423743751
1.17729011584471,2.00179013507884
1.18864235757941,2.68952588209845
1.19999459931411,1.99926401663248
1.21134684104881,2.6813159971478
1.22269908278351,1.99800095740931
1.23405132451821,2.67279034739136
1.24540356625291,1.99642213338034
1.25675580798761,2.66173857918857
1.26810804972231,1.99452754454557
1.27946029145702,2.65163410540315
1.29081253319172,1.99231719090501
1.30216477492642,2.6383719835598
1.31351701666112,1.98947530765286
1.32486925839582,2.62479409691065
1.33622150013052,1.9875807188181
1.34757374186522,2.60932162142674
1.35892598359992,1.98505460037175
1.37027822533462,2.59321761633124
1.38163046706932,1.98063389309063
1.39298270880402,2.57458749278939
1.40433495053872,1.97810777464428
1.41568719227342,2.55469431002436
1.42703943400812,1.97337130255736
1.4364996354537,2.53524319798744
1.44974391747752,1.96958212488783
1.45542003834487,2.51553947410588
1.47244840094692,1.96358259357775
1.47434044123604,2.49394116138957
1.49136880383809,2.47338487253237
1.49515288441632,1.95789882707345
1.50839716644014,2.45074453595693
1.51785736788572,1.94937317731701
1.52542552904219,2.42649379887194
1.54056185135512,1.93990023314319
1.54056185135512,2.40233779122869
1.55380613337894,2.37976060761441
1.56326633482452,1.9282169353288
1.55834703007282,1.25715357005512
1.56137429453541,1.22342988879631
1.56515837511364,2.358920130432
1.57840265713746,1.2723734336944
1.57840265713746,1.20164211719651
1.57651061684834,2.33681659402641
1.58597081829392,1.91306022465069
1.58786285858304,2.31344999839764
1.60110714060686,1.26226895990899
1.60110714060686,1.19059034899372
1.59921510031774,2.28629422509935
1.60678326147421,1.89373541853608
1.60867530176332,2.26355915908217
1.61624346291979,2.24082409306499
1.61813550320891,1.24237577714396
1.62002754349802,1.1969056451096
1.62381162407626,1.87232656470324
1.62381162407626,2.2190363214652
1.62759570465449,1.21774612229201
1.63137978523272,2.19440666661325
1.63932635444701,1.8597843866171
1.63831726629282,2.16440901006281
1.64083998667831,1.78549124310986
1.64588542744929,2.13409558870658
1.65030018812389,2.11199205230099
1.65030018812389,1.89506163072042
1.65345358860575,2.08357321977952
1.65597630899124,1.9282169353288
1.65849902937673,2.0573647408986
1.65976038956948,2.02105178823228
1.66228310995496,1.99200142609922
1.65976038956948,1.97558165619792
1.65976038956948,1.95474117901551


==> Hysing_centroid_Re35We10.csv <==
time,centroid
0.011707485702443,1.00042575366378
0.037922872830014,1.00105364768585
0.064136610361115,1.00152692476879
0.090360245471045,1.00292790348651
0.116580581388032,1.00401964832596
0.142809165287377,1.00588447786106
0.169042697976137,1.00821315821355
0.195276230664897,1.01054183856604
0.221514712143072,1.01333436973592
0.247754843217719,1.01628151784492
0.273998273485309,1.01953789983219
0.300248302138785,1.02341274957597
0.326499980388733,1.02744221625888
0.352751658638682,1.03147168294179
0.379006636081573,1.03581038350295
0.405269861506823,1.04092216875977
0.431528138142658,1.04557010319919
0.457794662760852,1.05099112233426
0.484064486571988,1.05672137534759
0.510334310383125,1.06245162836092
0.536604134194261,1.06818188137425
0.562878906794813,1.07437598520497
0.589160277781251,1.0811885567922
0.615438349574746,1.08769189450118
0.641718070964712,1.09434984914928
0.668002741144093,1.10147165461477
0.694290710516418,1.10890269395852
0.720578679888743,1.11633373330227
0.746866649261068,1.12376477264602
0.773157917826336,1.13150504586803
0.799450835988076,1.13939993602917
0.825743754149815,1.1472948261903
0.852038321908027,1.15534433329057
0.878337838455653,1.16385769120822
0.904635705406808,1.17221643218675
0.930935221954434,1.1807297901044
0.957234738502061,1.18924314802206
0.983532605453215,1.19760188900058
1.00983872038673,1.20673371467475
1.03613988653083,1.21540168953153
1.0624427022714,1.22422428132744
1.08874386841549,1.23289225618423
1.11504998334901,1.2420240818584
1.14135279908958,1.25084667365431
1.16765726442662,1.25982388238935
1.19396337936013,1.26895570806352
1.22026784469717,1.27793291679856
1.24657231003421,1.2869101255336
1.27287677537125,1.29588733426864
1.29918289030477,1.30501915994281
1.32549065483475,1.31430560255611
1.35179182097885,1.32297357741289
1.37809958550884,1.33226002002619
1.40440405084588,1.34123722876123
1.43070851618292,1.35021443749628
1.45701463111643,1.35934626317045
1.48331909645347,1.36832347190549
1.50962356179051,1.37730068064053
1.53592637753108,1.38612327243644
1.56223084286812,1.39510048117148
1.58853200901222,1.40376845602826
1.61483812394574,1.41290028170243
1.64114093968631,1.42172287349834
1.6674421058304,1.43039084835513
1.69374492157097,1.43921344015104
1.72004608771507,1.44788141500782
1.74634890345564,1.45670400680373
1.7726467704068,1.46506274778226
1.79894958614737,1.47388533957817
1.82525075229146,1.48255331443495
1.85155026883909,1.49106667235261
1.87784978538672,1.49958003027026
1.9041460027414,1.50778415430965
1.9304471688855,1.51645212916644
1.95674668543312,1.52496548708409
1.98304455238428,1.53332422806262
2.00934241933543,1.54168296904114
2.03564028628659,1.55004171001966
2.06193320444833,1.5579366001808
2.08823107139948,1.56629534115933
2.11452728875416,1.57449946519872
2.14082185651238,1.58254897229899
2.16711807386706,1.59075309633838
2.19341264162527,1.59880260343865
2.21970885897995,1.60700672747804
2.24600507633464,1.61521085151744
2.27229799449638,1.62310574167858
2.29858926306164,1.63084601490058
2.32488218122338,1.63874090506172
2.3511767489816,1.64679041216199
2.37746636795039,1.65437606844487
2.40375928611213,1.662270958606
2.43005385387034,1.67032046570627
2.45634512243561,1.67806073892828
2.48263639100088,1.68580101215029
2.50892600996968,1.69338666843316
2.53521562893847,1.70097232471604
2.56150689750374,1.70871259793805
2.58779651647254,1.71629825422093
2.61408448584486,1.72372929356468
2.64037905360307,1.73177880066495
2.6666670229754,1.7392098400087
2.69295334275125,1.74648626241332
2.71924296172005,1.7540719186962
2.74553093109237,1.76150295803995
2.7718189004647,1.7689339973837
2.79810686983702,1.77636503672745
2.82439483920935,1.7837960760712
2.85068280858167,1.79122711541495
2.876970777954,1.79865815475869
2.90325874732632,1.80608919410244
2.92954671669864,1.81352023344619
2.95583138687803,1.82064203891169
2.98211605705741,1.82776384437718
3.00840402642973,1.83519488372093
3.03469199580206,1.84262592306468
3.06097996517438,1.85005696240843
3.08726463535376,1.85717876787392
3.11354930553315,1.86430057333941
3.139835625309,1.87157699574403
3.16611864589191,1.87854418427039
3.19240661526423,1.88597522361414
3.21869458463656,1.89340626295789
3.24497760521947,1.90037345148426
3.27126392499532,1.90764987388888
3.2975485951747,1.91477167935437
3.32383326535408,1.92189348481986
3.35011958512994,1.92916990722448
3.37640755450226,1.93660094656823
3.40269057508517,1.94356813509459
3.42897524526455,1.95068994056008
3.45525991544393,1.95781174602557
3.48154788481626,1.96524278536932
3.50783420459211,1.97251920777395
3.53411722517502,1.97948639630031
3.5604018953544,1.9866082017658
3.58668656553378,1.99373000723129
3.61297453490611,2.00116104657504
3.63925755548902,2.0081282351014
3.66554387526487,2.01540465750602
3.69183019504072,2.02268107991064
3.71811321562363,2.02964826843701
3.74440118499596,2.03707930778076
3.77068420557887,2.04404649630712
3.79697052535472,2.05132291871174
3.82325849472705,2.05875395805549
3.84954316490643,2.06587576352098
3.87582783508581,2.07299756898647
3.90211580445813,2.08042860833022
3.92840047463752,2.08755041379571
3.9546851448169,2.0946722192612
3.98097146459275,2.10194864166583
4.00725613477213,2.10907044713132
4.03354245454799,2.11634686953594
4.05983042392031,2.12377790887969
4.08611344450322,2.13074509740605
4.11239976427907,2.13802151981067
4.1386877336514,2.14545255915442
4.16497240383078,2.15257436461991
4.19125872360663,2.15985078702453
4.21315216797846,2.16480638429796


==> Hysing_centroid_Re35We125.csv <==
time,centroid
0.003550931015677,0.99805820228781
0.029025528268077,0.99805820228781
0.054500125520477,0.998510513767311
0.079974722772877,0.999867448205817
0.105449320025277,1.00122438264432
0.130923917277677,1.00288285806916
0.156398514530077,1.00544595645301
0.181873111782477,1.00800905483685
0.207347709034878,1.0110244647002
0.232822306287277,1.01419064505671
0.258296903539678,1.01795990738589
0.283771500792078,1.02218148119457
0.309246098044478,1.02640305500326
0.334720695296878,1.03137848127778
0.360195292549278,1.03620313705913
0.385669889801678,1.04148010431998
0.411144487054078,1.04690784207401
0.436619084306478,1.05324020278703
0.462093681558878,1.05927102251372
0.487568278811278,1.06560338322675
0.513042876063678,1.07253882591244
0.538517473316078,1.07947426859814
0.563992070568478,1.08671125227016
0.589466667820878,1.09424977692853
0.614941265073278,1.10178830158689
0.640415862325678,1.10947759673842
0.665890459578078,1.11746843287629
0.691365056830478,1.12591158049366
0.716839654082878,1.13420395761786
0.742314251335278,1.14279787572839
0.767788848587678,1.15109025285259
0.793263445840078,1.15983494145629
0.818738043092479,1.16857963005999
0.844212640344879,1.17747508915686
0.869687237597278,1.18637054825373
0.895161834849679,1.19541677784377
0.920636432102079,1.2044630074338
0.946111029354479,1.21366000751701
0.971585626606879,1.22270623710704
0.997060223859279,1.23175246669708
1.02253482111168,1.24079869628712
1.04800941836408,1.24999569637032
1.07348401561648,1.25919269645352
1.09895861286888,1.26823892604356
1.12443321012128,1.27743592612676
1.14990780737368,1.28633138522363
1.17538240462608,1.29537761481367
1.20085700187848,1.3044238444037
1.22633159913088,1.31331930350057
1.25180619638328,1.32221476259744
1.27728079363568,1.33126099218748
1.30275539088808,1.34015645128435
1.32822998814048,1.34905191038122
1.35370458539288,1.35779659898492
1.37917918264528,1.36654128758862
1.40465377989768,1.37528597619232
1.43012837715008,1.38372912380969
1.45560297440248,1.39247381241339
1.48107757165488,1.40106773052392
1.50655216890728,1.40951087814129
1.53202676615968,1.41810479625183
1.55750136341208,1.42639717337603
1.58297596066448,1.43499109148656
1.60845055791688,1.44328346861076
1.63392515516928,1.45172661622813
1.65939975242168,1.46016976384549
1.68487434967408,1.46831137047653
1.71034894692648,1.47660374760073
1.73582354417888,1.48474535423176
1.76129814143128,1.49288696086279
1.78677273868368,1.50133010848016
1.81224733593608,1.50932094461802
1.83772193318848,1.51761332174222
1.86319653044088,1.52560415788009
1.88867112769328,1.53389653500429
1.91414572494568,1.54188737114215
1.93962032219808,1.55017974826635
1.96509491945048,1.55817058440422
1.99056951670288,1.56631219103525
2.01604411395528,1.57430302717312
2.04151871120768,1.58229386331098
2.06699330846008,1.59058624043518
2.09246790571248,1.59842630607988
2.11794250296488,1.60671868320408
2.14341710021728,1.61470951934195
2.16889169746968,1.62285112597298
2.19436629472208,1.63084196211084
2.21984089197448,1.63943588022138
2.24531548922688,1.64742671635924
2.27079008647928,1.65571909348344
2.29626468373168,1.66370992962131
2.32173928098408,1.67200230674551
2.34721387823648,1.68029468386971
2.37268847548888,1.68843629050074
2.39816307274128,1.69672866762494
2.42363766999368,1.70502104474914
2.44911226724608,1.71316265138017
2.47458686449848,1.72175656949071
2.50006146175088,1.73019971710808
2.52553605900328,1.73849209423228
2.55101065625568,1.74708601234281
2.57648525350808,1.75537838946701
2.60195985076048,1.76397230757754
2.62743444801288,1.77241545519491
2.65290904526528,1.78100937330545
2.67838364251768,1.78960329141598
2.70385823977008,1.79819720952651
2.72933283702248,1.80679112763705
2.75480743427488,1.81553581624075
2.78028203152728,1.82412973435129
2.80575662877968,1.83287442295499
2.83123122603208,1.84161911155869
2.85670582328448,1.85021302966922
2.88218042053688,1.85910848876609
2.90765501778928,1.86800394786296
2.93312961504168,1.87644709548033
2.95860421229408,1.8853425545772
2.98407880954648,1.89393647268773
3.00955340679888,1.90268116129143
3.03502800405128,1.91127507940197
3.06050260130368,1.91971822701933
3.08597719855608,1.92831214512987
3.11145179580848,1.93660452225407
3.13692639306088,1.9451984403646
3.16240099031328,1.95334004699564
3.18787558756568,1.961783194613
3.21335018481808,1.9700755717372
3.23882478207048,1.97821717836824
3.26429937932288,1.98650955549244
3.28977397657528,1.99465116212347
3.31524857382768,2.0027927687545
3.34072317108008,2.01093437538553
3.36619776833248,2.01877444103023
3.39167236558488,2.02706681815443
3.41714696283728,2.0350576542923
3.44262156008968,2.04304849043016
3.46809615734208,2.05103932656803
3.49357075459448,2.05903016270589
3.51904535184688,2.06687022835059
3.54451994909928,2.07486106448846
3.56999454635168,2.08285190062632
3.59546914360408,2.09069196627102
3.62094374085648,2.09883357290205
3.64641833810888,2.10652286805358
3.67189293536128,2.11451370419145
3.69736753261368,2.12235376983615
3.72284212986608,2.13004306498768
3.74831672711848,2.13803390112554
3.77379132437088,2.14572319627707
3.79926592162328,2.15356326192177
3.82474051887568,2.16155409805964
3.85021511612808,2.16939416370433
3.87568971338048,2.17708345885587
3.90116431063288,2.1852250654869
3.92663890788528,2.19276359014526
3.95211350513768,2.20060365578996
3.97758810239008,2.20844372143466
4.00306269964248,2.21643455757252
4.02853729689488,2.22412385272405
4.05401189414728,2.23196391836875
4.07948649139968,2.23980398401345
4.10496108865208,2.24764404965815
4.13043568590448,2.25533334480968
4.15591028315688,2.26332418094754
4.18138488040928,2.27101347609908
4.19836794524422,2.27493350892142


==> Tryggvason_combined.csv <==
time,position
0.0251852142213162, -0.0976773216983322
0.1196241138814930, -0.0975687712389528
0.1196241138814930, -0.0975687712389528
0.2691071423186983, -0.1146383309763812
0.4710109967645932, -0.1488890162011560
0.6649695606420156, -0.2118844661277337
0.9951363363616903, -0.3523095617878260
1.1418528357299871, -0.4239800025931499
1.2807371179249980, -0.4812916298549947
1.4064822715992804, -0.5472390492185875
1.5820249485139146, -0.6303706093600649
1.8990752103918980, -0.7708107814728489
2.1716047074715892, -0.8825664946945964
2.2580983165632929, -0.9112027089370196
0.0361834864598378, 0.0948640556260800
0.0361834864598378, 0.0948640556260800
0.1962426464601996, 0.1094158477640115
0.3641867912182679, 0.1297238295395954
0.5059054465192995, 0.1528752302928148
0.6844257228405244, 0.2048045639437588
1.1071016122758512, 0.3288536166902363
1.2882150384600310, 0.3692916780996434
1.5297548870321405, 0.4442819537876573
1.8027743688243087, 0.5193084129621310
2.1519374749353979, 0.6202844625093852
2.2385592338749807, 0.6404989702782813


==> Yuan_Re35_We125_bubble_shape.csv <==
x,y
0.34843657207126,1.99476734876062
0.349761756758631,1.92585774501732
0.345786202696518,1.90067923595727
0.351086941446002,1.84457975085855
0.349951068856827,1.56427163746319
0.34843657207126,1.5009151886003
0.34843657207126,1.43907323652298
0.349761756758631,1.38518239256989
0.34843657207126,1.32864117924205
0.355251807606312,2.07453084613381
0.354797458570641,1.76630550865783
0.353737310820745,1.71647856441267
0.353737310820745,1.66170426400133
0.353737310820745,1.62813291858793
0.353737310820745,1.28270144341318
0.361158345070023,2.13576699949691
0.356387680195487,1.81268697271582
0.365663973007085,1.22185337985139
0.359038049570229,1.68785457516546
0.369639527069198,2.16527444520237
0.385541743317652,2.22004874561371
0.398793590191364,1.21114147029514
0.399323664066312,2.26616517273423
0.402504107316003,1.77849720778165
0.401443959566106,1.72001239024566
0.401443959566106,1.66126253577221
0.408069883002962,1.82514370877711
0.409395067690333,1.60427959421525
0.412045437065075,2.29337563164825
0.414695806439818,1.86953739580404
0.413105584814972,1.55109551542876
0.415225880314766,1.24577296345844
0.418406323564457,1.51346027030741
0.422646914564045,1.90288787710288
0.422646914564045,1.45850927860442
0.424767210063838,1.2934796122038
0.427947653313529,1.3966673265271
0.4292728380009,1.35139018304192
0.439306379205282,2.34953822077969
0.435898761437756,1.93910959189103
0.45180097768621,2.37111979997402
0.467703193934664,1.98482846360533
0.478304671433633,2.42015163340676
0.496857257056829,2.4320782955931
0.507458734555798,2.01597030375856
0.518060212054768,2.47395413171403
0.557815752675902,2.51689011558485
0.55516538330116,2.03275597646526
0.576368338299098,2.52484122370908
0.605522401421264,2.55929602558073
0.610823140170748,2.04114881281861
0.626725356419202,2.56592194901758
0.642627572667656,2.04865819271371
0.663830527665595,2.59816810974362
0.674432005164564,2.04512436688072
0.706236437661471,2.04865819271371
0.716837915160441,2.6295308140114
0.738040870158379,2.04512436688072
0.735390500783637,2.63085599869877
0.769845302655287,2.05086683385933
0.780446780154256,2.65691796421707
0.801649735152195,2.04777473625546
0.798999365777452,2.66266043119568
0.833454167649102,2.05175029031758
0.841405275773329,2.67591227806939
0.86525860014601,2.05042510563021
0.894412663268175,2.68704382944331
0.897063032642918,2.05130856208845
0.928867465139825,2.05130856208845
0.955371158887248,2.69181449431784
0.960671897636733,2.05130856208845
0.976574113885187,2.69579004837996
0.992476330133641,2.05086683385933
1.02428076263055,2.05086683385933
1.02958150138003,2.69358140723434
1.05608519512746,2.05130856208845
1.05078445637797,2.69181449431784
1.08788962762436,2.05042510563021
1.10379184387282,2.68563029911011
1.11969406012127,2.05175029031758
1.12499479887076,2.68386338619362
1.15149849261818,2.05086683385933
1.17270144761612,2.67061153931991
1.18330292511509,2.05042510563021
1.20450588011303,2.66001006182094
1.21510735761199,2.04821646448459
1.22570883511096,2.65735969244619
1.2469117901089,2.04954164917196
1.26811474510684,2.63350636807351
1.27871622260581,2.04512436688072
1.29726880822901,2.6223748166996
1.31052065510272,2.04909992094283
1.34232508759963,2.04556609510984
1.34762582634911,2.59021700161939
1.37147915072179,2.04777473625546
1.37784003722117,2.57360802020434
1.39533247509447,2.04247399750598
1.41123469134293,2.54339380933227
1.43773838509035,2.03628980229825
1.43773838509035,2.52086566964697
1.45629097071354,2.50275481225289
1.49074577258519,2.45975993128485
1.48544503383571,2.0186206731333
1.5225502050821,2.41970990517763
1.52520057445684,2.00271845688484
1.55170426820427,2.36361042007892
1.54905389882953,1.95964995454528
1.56583957153623,2.34196573685186
1.56760648445272,1.93469230959979
1.57555759257695,1.44172360589772
1.57158203851484,1.37723128444566
1.57290722320221,1.31892315820133
1.58085833132643,1.89537849720778
1.57926810970159,1.50815953155793
1.58085833132643,1.25531429320751
1.58615907007592,1.56209454833394
1.5932267217419,2.28409933883665
1.58880943945066,1.84811357669154
1.58880943945066,1.603396137757
1.59411017820014,1.21865085019025
1.59676054757489,1.79267668393652
1.59411017820014,1.62989983150443
1.59941091694963,1.73503115003587
1.59808573226226,1.68268635488471
1.61266276382334,2.22601207670688
1.62326424132231,2.19619542124103
1.63651608819602,2.1368271472468
1.63916645757076,2.1193347093735
1.64446719632025,1.27121650945597
1.64844275038236,2.0643395448476
1.64711756569499,1.86534097762737
1.64579238100762,1.79665223799863
1.64711756569499,1.7429822581601
1.64711756569499,1.67804820847891
1.64711756569499,1.60383786598613
1.65090380765891,1.5317099565735
1.64976793506973,1.32687426632556
1.64181682694551,1.22085949133586
1.65241830444448,2.00801919563433
1.65241830444448,1.93778440720366
1.65241830444448,1.47176112547813
1.65241830444448,1.41080262985906
1.65241830444448,1.35514487298947
1.61697497279652,1.20565832426551


==> Yuan_centroid_Re35We10.csv <==
time,centroid
0.083624763241307,1.00058760462653
0.137114036272731,1.00455599335062
0.235184429754982,1.01399453724273
0.279774863486082,1.02245984334637
0.419489589706583,1.04835215949582
0.550320222653859,1.08348371533954
0.672241150807159,1.1196178458046
0.797150865821226,1.16149128523755
0.916118708021471,1.20336751865458
1.03806136716207,1.24649033463608
1.15526015177457,1.29271037510499
1.18976678651201,1.30677137939473
1.28791106535109,1.33997145404275
1.32360576420863,1.35393206117115
1.35036592285813,1.36090817375923
1.43662474863485,1.39356472537055
1.4693346963864,1.40308392226982
1.54964062863431,1.43219900592474
1.58532523810488,1.44291486620622
1.60912144530767,1.45213873898805
1.68644805919643,1.47855958379296
1.72213344477369,1.48952503998574
1.75484541040263,1.4996931862544
1.81730740809121,1.52292618835485
1.85298968924171,1.53289326090242
1.88570538018277,1.54425946754532
1.96005671146715,1.56928397223898
1.99573899261765,1.57925104478655
2.02547862484765,1.58897131540691
2.09091217982848,1.61240259724436
2.12659135655223,1.62137128614673
2.1563290485155,1.63046756698883
2.22770331215013,1.65352166097524
2.26338714551401,1.66398792534542
2.29907097887789,1.6744541897156
2.33178356539219,1.68482201271329
2.4061325683565,1.70909772967305
2.44181407340032,1.71881520630932
2.47749635455082,1.72878227885689
2.56671137070735,1.75669511116144
2.60239287575117,1.76641258779772
2.63807826132843,1.77737804399049
2.6618690357844,1.78485474539322
2.75107939530079,1.81127000222996
2.78676633309143,1.82273465024534
2.88786897540906,1.85188987413824
2.92355746541307,1.86385371397623
2.95924052267027,1.8740703824351
2.99551776720884,1.88428677149557
3.03239183779154,1.89535150725605
3.07223894026922,1.90708875498501
3.10295607887447,1.91269022740487
3.1418191556807,1.92644966767939
3.18345696912275,1.94080683428179
3.2209180868053,1.94957500825989
3.25659959184911,1.95929248489616
3.29525824215335,1.9710053318308
3.32945893563385,1.9822210824309
3.36365212674968,1.99102407255509
3.39933337309126,2.00065835055426
3.43502263920197,2.01287178630355
3.47070103981903,2.02159087929462
3.50638642539629,2.03255633548739
3.54206870654679,2.04252340803497
3.57775331601737,2.05323926831645
3.61343404495449,2.06270714904142
3.64911554999831,2.07242462567769
3.68480093557557,2.08339008187047
3.72048399283276,2.09360675032934
3.75616705008996,2.10382341878822
3.79184855513377,2.11354089542449
3.82753238849765,2.12400715979467
3.86321622186154,2.13447342416484
3.89890005522542,2.14493968853502
3.9345838885893,2.1554059529052
3.97026849805987,2.16612181318667
4.00595077921038,2.17608888573425
4.04163461257426,2.18655515010442
4.07731922204483,2.1972710103859
4.11300150319534,2.20723808293348
4.14868611266591,2.21795394321495
4.18436839381641,2.22792101576253
4.20517969469189,2.23265355913297


==> Yuan_centroid_Re35We125.csv <==
time,centroid
0.009338033409199,1.00126438649227
0.044991313665849,1.0020115024237
0.077673653171708,1.00275861835513
0.113331579671712,1.00524900479324
0.154936697665705,1.00973170038183
0.253008274898155,1.02118747799713
0.306508439629176,1.02990383053051
0.336232781490731,1.03550720001625
0.443248709055462,1.05879231321255
0.470003769538852,1.06501827930782
0.574063026957382,1.09365772334606
0.594874878441087,1.09938561215371
0.68288879905857,1.12717832480299
0.707864879336359,1.13474909957484
0.793502578352449,1.16274104313917
0.81788460322989,1.17036162563978
0.898176865641328,1.19920030059306
0.930891861600479,1.21220011779998
1.01712759851122,1.24163648549842
1.04984100147265,1.25403860996019
1.13904688263532,1.28317613128605
1.18068518808185,1.30011075906518
1.20447329030875,1.30783095702332
1.29963366420497,1.34170021258158
1.33234122617476,1.35191079697782
1.44236426881354,1.38876851626181
1.46614905229519,1.39524352100089
1.5672552901873,1.43060700842202
1.60352997230518,1.4415647087497
1.69808752931358,1.47219646193842
1.74566572501454,1.48838397378612
1.84676200667089,1.52001188155009
1.87649530914463,1.52897727272727
1.99543250153389,1.56633306929889
2.03408592749956,1.57803788555799
2.12031622166808,1.60543213637718
2.16194357525527,1.61825762653343
2.24817074980326,1.6444813957267
2.2868316097583,1.65897544479649
2.32250944872983,1.66893699054892
2.42955424937826,1.703055284751
2.46464321019203,1.71500913965391
2.49496870956878,1.72322741489967
2.5722818671161,1.74900291453408
2.61688201995143,1.76252571289301
2.66148476140805,1.77701976196279
2.68526224365014,1.78075534161995
2.74771094033246,1.80286997319035
2.78637113653845,1.81711498361632
2.81907006977057,1.82408806564303
2.88746642257122,1.84836933341458
2.92314592091537,1.85895347577653
2.94990430014401,1.86642463509086
2.99153198560573,1.87937464456901
3.03613393056349,1.89356984726623
3.06883857203745,1.9026846616297
3.12235373749701,1.9170292875132
3.16101101320718,1.93017852790641
3.19668818842965,1.93989103501503
3.24426041038915,1.95383719906843
3.29777783259549,1.96902855634089
3.3304804828223,1.97739625477293
3.37210710628554,1.98994780242099
3.42265026899583,2.0038939664744
3.45535318472226,2.01236128036396
3.49995313843287,2.02580936712974
3.55346856939205,2.04025360847077
3.58617015762038,2.04822284507271
3.63076812008384,2.06092381590706
3.67833967829429,2.07462094131665
3.71104206302148,2.08288902429117
3.75564188398227,2.09628730332819
3.79428834058291,2.10537721382728
3.82699291568197,2.11446712432637
3.86267175027707,2.12480222804452
3.89240007463293,2.13189982939313
3.93402576884749,2.14410272293985
3.96970028907376,2.15281907547323
4.01727184728421,2.16651620088282
4.06484274174562,2.1799642876486
4.10051659822284,2.18843160153817
4.14808682893518,2.20163064966014
4.1897092044045,2.21258834998781


==> aland_voight_centroid_Re35We125.csv <==
time,centroid
0.602040432452455,1.09149060547118
0.695715699552037,1.12048810854061
0.714876549640588,1.12683131233704
0.751069266474517,1.138611547959
0.774488083249413,1.14676709569728
0.840486566887754,1.16942139497027
0.861776400319478,1.17667077073763
0.883066233751201,1.18392014650499
0.89158216712389,1.18754483438867
0.908614033869269,1.19298186621418
0.917129967241958,1.19660655409786
0.963967600791749,1.21291764957442
0.985257434223472,1.22016702534178
0.995902350939334,1.22469788519637
1.01932116771423,1.23285343293465
1.03635303445961,1.23829046476017
1.04699795117547,1.24282132461477
1.10022253475478,1.26185093600408
1.11725440150016,1.2672879678296
1.12789931821602,1.2718188276842
1.14067321827505,1.27544351556788
1.15344711833409,1.2808805473934
1.16835000173629,1.285411407248
1.17899491845215,1.28994226710259
1.19176881851119,1.29356695498627
1.2449934020905,1.31259656637559
1.26202526883587,1.31803359820111
1.27267018555174,1.3225644580557
1.29608900232663,1.33041794847034
1.31312086907201,1.3361570376195
1.32589476913104,1.3406878974741
1.33441070250373,1.34340641338686
1.38124833605352,1.35971750886341
1.3982802027989,1.36515454068893
1.41105410285794,1.36998745786717
1.4216990195738,1.37331008842721
1.436601902976,1.37844506292909
1.44937580303504,1.38297592278369
1.46214970309407,1.38690266799101
1.47279461980993,1.39098044186014
1.52601920338924,1.40865079529308
1.53879310344828,1.4125775405004
1.55156700350731,1.41680634303136
1.56434090356634,1.42133720288596
1.57711480362538,1.42496189076963
1.58988870368441,1.42949275062423
1.60266260374345,1.43402361047883
1.61330752045931,1.43719521237705
1.66227413735227,1.45335527919179
1.6750480374113,1.4572820243991
1.68782193747034,1.46151082693006
1.6984668541862,1.46528654347556
1.71336973758841,1.46996843199198
1.72614363764744,1.4738951771993
1.73891753770647,1.47812397973026
1.74956245442234,1.48159763895212
1.7985290713153,1.49685153379593
1.81130297137433,1.50138239365053
1.82407687143337,1.50530913885785
1.8368507714924,1.50953794138881
1.84962467155143,1.51346468659613
1.86239857161047,1.51739143180345
1.8751724716695,1.5216202343344
1.88794637172854,1.52584903686536
1.93904197196467,1.54216013234192
1.95181587202371,1.5457848202256
1.96458977208274,1.55001362275656
1.97736367214177,1.55394036796388
1.99013757220081,1.55816917049483
2.00291147225984,1.56209591570215
2.01568537231888,1.56572060358583
2.02845927237791,1.56994940611679
2.0752969059277,1.58535432962243
2.08807080598674,1.5889790175061
2.10084470604577,1.59290576271342
2.1136186061048,1.59683250792074
2.12639250616384,1.6010613104517
2.13916640622287,1.60529011298266
2.1519403062819,1.60891480086634
2.16471420634094,1.61284154607366
2.21155183989073,1.62854852690293
2.22432573994976,1.63217321478661
2.2370996400088,1.63579790267029
2.24987354006783,1.64002670520125
2.26264744012687,1.64455756505585
2.2754213401859,1.64818225293953
2.28819524024493,1.65210899814685
2.30096914030397,1.6563378006778
2.30948507367666,1.65875425926692
2.3520647405401,1.67264889615436
2.36483864059914,1.67687769868532
2.37761254065817,1.68080444389264
2.3903864407172,1.68442913177632
2.40316034077624,1.68895999163091
2.41593424083527,1.69318879416187
2.42870814089431,1.69681348204555
2.44148204095334,1.70104228457651
2.44999797432603,1.70315668584199
2.48831967450313,1.71735338005307
2.50002908289058,1.719920867304
2.51280298294961,1.72354555518768
2.5274929680175,1.72834826663356
2.53941527473927,1.73233542330561
2.55133758146103,1.73632257997765
2.56496307485733,1.7403097366497
2.57858856825364,1.74465936211011
2.58625290828906,1.74755911241706
2.62563910013775,1.76205786395177
2.63734850852519,1.76387020789361
2.6509740019215,1.76912600532495
2.64586444189788,1.76477637986453
2.66289630864326,1.77262987027917
2.6756702087023,1.77655661548649
2.6892957020986,1.78181241291782
2.68418614207498,1.77746278745741
2.70121800882036,1.78531627787204
2.71484350221667,1.79014919505028
2.70973394219305,1.7865245071666
2.72392716448087,1.79165948166848
2.76189403410077,1.80713991950503
2.77466793415981,1.81076460738871
2.77147445914505,1.80646029052684
2.78722893588453,1.81407213508256
2.78211937586091,1.8091788064396
2.80000283594356,1.8182405261488
2.79489327591995,1.8137096662942
2.81277673600259,1.82222768282084
2.80766717597898,1.81733435417788
2.82555063606163,1.82675854267544
2.82044107603801,1.82277138600339
2.83832453612066,1.83092693374167
2.83321497609705,1.82639607388707
2.8510984361797,1.83473285601953
2.84598887615608,1.83002076177075
2.86302074290146,1.83681705155265
2.85876277621512,1.83364544965443
2.90219403641583,1.85176888907282
2.91518083480918,1.85607320593469
2.91198735979442,1.85131580308736
2.9277418365339,1.85938073362855
2.92263227651028,1.85448740498558
2.94051573659293,1.86300542151223
2.93540617656932,1.85901826484018
2.95328963665197,1.86753628136683
2.94818007662835,1.86264295272386
2.966063536711,1.87097973485632
2.96095397668739,1.86626764060754
2.97905033510435,1.87600898929493
2.97585686008959,1.8712515864476
2.99161133682907,1.87931651698878
2.98650177680545,1.87442318834582
3.00140466020766,1.87986022017134
3.0427069370652,1.89508390928279
3.05548083712424,1.89925230034902
3.05037127710062,1.89435897170605
3.06825473718327,1.9028769882327
3.06314517715966,1.89888983156065
3.08102863724231,1.90650167611638
3.07591907721869,1.90251451944433
3.09380253730134,1.91085130157679
3.08869297727773,1.90613920732801
3.10657643736037,1.91447598946047
3.10146687733676,1.90976389521169
3.11935033741941,1.91828191173833
3.11424077739579,1.91338858309537
3.13233713581276,1.92312993178275
3.129143660798,1.91837252893542
3.14191756085703,1.9242626467464
3.13978857751386,1.92063795886272
3.18321983771458,1.93749275752183
3.19599373777361,1.94093621101133
3.19088417775,1.93694905433928
3.20876763783265,1.944560898895
3.20365807780903,1.94057374222296
3.22154153789168,1.94836682117287
3.21643197786807,1.94419843010664
3.23431543795071,1.95235397784491
3.2292058779271,1.94782311799032
3.24708933800975,1.95615990012278
3.24197977798613,1.951447805874
3.2600761364031,1.96118915456138
3.25688266138834,1.95643175171405
3.27285003646213,1.96413421346687
3.26965656144737,1.96005643959773
3.28172080039202,1.96353009881959
3.32288114502668,1.97817987901613
3.33650663842298,1.98262012167363
3.33139707839937,1.97772679303067
3.34928053848202,1.98624480955731
3.3441709784584,1.98225765288527
3.36205443854105,1.98986949744099
3.35694487851744,1.98588234076894
3.37482833860009,1.99421912290141
3.36971877857647,1.98950702865262
3.38760223865912,1.99784381078508
3.38249267863551,1.9931317165363
3.40037613871815,2.00146849866876
3.39526657869454,1.99675640441998
3.41315003877719,2.0045494833699
3.40804047875357,2.00038109230366
3.42081437881261,2.00491195215826
3.46424563901332,2.0190482349046
3.47701953907236,2.02267292278828
3.47190997904874,2.01850453172206
3.48979343913139,2.02611637627778
3.48468387910778,2.02212921960574
3.50256733919043,2.02974106416146
3.49745777916681,2.02575390748942
3.51534123924946,2.03336575204514
3.51023167922585,2.0293785953731
3.52811513930849,2.03699043992882
3.52300557928488,2.03300328325678
3.54088903936753,2.0406151278125
3.53577947934391,2.03662797114044
3.55387583776088,2.0438773469078
3.55068236274612,2.04025265902412
3.56132727946198,2.04478351887872
3.60050057297635,2.05801362965416
3.61327447303539,2.06055091117274
3.60816491301177,2.05656375450068
3.62604837309442,2.0643568334506
3.62093881307081,2.06018844238436
3.63882227315345,2.06798152133428
3.63371271312984,2.06381313026804
3.65159617321249,2.07160620921796
3.64648661318887,2.06743781815172
3.66437007327152,2.07504966270744
3.65926051324791,2.0710625060354
3.67714397333056,2.07867435059112
3.67203441330694,2.07468719391908
3.68991787338959,2.0822990384748
3.68480831336598,2.07831188180276
3.69971119676818,2.08284274165736
3.74101347362573,2.09643532122116
3.75378737368476,2.1004224778932
3.74867781366115,2.09643532122116
3.76656127374379,2.10404716577688
3.76145171372018,2.10006000910484
3.77954807213714,2.10798901385038
3.77635459712239,2.10323161100304
3.79232197219618,2.11161370173406
3.78912849718142,2.10685629888672
3.80509587225521,2.11523838961774
3.80190239724045,2.1104809867704
3.81765687397993,2.11745851094648
3.81254731395632,2.1127464166977
3.83043077403896,2.12053949564762
3.82532121401535,2.11637110458138
3.83951443630316,2.12120402175962
3.8815263742751,2.13503824718234
3.89430027433413,2.13902540385438
3.88919071431052,2.13449454399978
3.90707417439317,2.1421063885555
3.90196461436955,2.13811923188346
3.9198480744522,2.14573107643918
3.91473851442859,2.14174391976714
3.93283487284555,2.14967292451268
3.92964139783079,2.14536860765082
3.94560877290459,2.15329761239636
3.94241529788983,2.1489932955345
3.95838267296362,2.15692230028004
3.95518919794886,2.15216489743272
3.97115657302265,2.15986735918554
3.96796309800789,2.1557895853164
3.97860801472376,2.15896118721462
4.01778130823813,2.1725537667784
4.03076810663148,2.17685808364028
4.02757463161672,2.1725537667784
4.04354200669051,2.18025622853122
4.04034853167575,2.17572536867662
4.05631590674955,2.18410745940764
4.05312243173479,2.1793500565603
4.06908980680858,2.18773214729132
4.06589633179382,2.18297474444398
4.0816508085333,2.18940856543752
4.07654124850968,2.18524017437128
4.09442470859233,2.19285201892702
4.08931514856872,2.18886486225496
4.10741150698568,2.19679386700052
4.10421803197092,2.19248955013864
4.11699193202996,2.19702040999324
4.15744261555023,2.21061298955704
4.17106810894653,2.21460014622908
4.16595854892292,2.21061298955704
4.18384200900557,2.21822483411276
4.17873244898196,2.21423767744072
4.1966159090646,2.22184952199644
4.19150634904099,2.2178623653244
4.2056995713288,2.222393225179


==> bubbleShape.csv <==
phi,x,y,z
0,0.7900000214576721,1.846650004386902,0
0,0.7897679805755615,1.846670031547546,0
0,0.7933329939842224,1.846459984779358,0
0,0.7966669797897339,1.846279978752136,0
1.387779938834303e-17,0.800000011920929,1.846099972724915,0
0,0.8033329844474792,1.845929980278015,0
0,0.7699999809265137,1.847820043563843,0
-1.387779938834303e-17,0.7666670083999634,1.848019957542419,0
-1.387779938834303e-17,0.7733330130577087,1.847630023956299,0
1.387779938834303e-17,0.7766669988632202,1.847429990768433,0
-1.387779938834303e-17,0.7799999713897705,1.847239971160889,0
0,0.7833330035209656,1.847040057182312,0
2.081669990969516e-17,0.7866669893264771,1.846850037574768,0
0,0.6600000262260437,1.856379985809326,0
8.673620481811333e-19,0.6572859883308411,1.856670022010803,0
0,0.663332998752594,1.85605001449585,0
1.387779938834303e-17,0.6666669845581055,1.855730056762695,0
-1.734719960459204e-18,0.6266670227050781,1.859899997711182,0
-1.734719960459204e-18,0.6258000135421753,1.860000014305115,0
0,0.6299999952316284,1.859509944915771,0
1.387779938834303e-17,0.6333330273628235,1.859140038490295,0
0,0.636667013168335,1.858780026435852,0
1.387779938834303e-17,0.6399999856948853,1.858440041542053,0
-1.387779938834303e-17,0.6433330178260803,1.858100056648254,0
0,0.6466670036315918,1.857759952545166,0
0,0.6499999761581421,1.857419967651367,0
-2.081669990969516e-17,0.6533330082893372,1.857079982757568,0
-5.204170014340115e-18,0.6566669940948486,1.856729984283447,0
1.387779938834303e-17,0.6100000143051147,1.861840009689331,0
0,0.6066669821739197,1.862239956855774,0
-1.387779938834303e-17,0.613332986831665,1.861449956893921,0
1.387779938834303e-17,0.6166669726371765,1.861070036888123,0
0,0.6200000047683716,1.860689997673035,0
-6.938890181594472e-18,0.6233329772949219,1.860290050506592,0
0,0.5333330035209656,1.872920036315918,0
3.469449847085758e-18,0.5310779809951782,1.873329997062683,0
-1.387779938834303e-17,0.5366669893264771,1.872349977493286,0
0,0.5400000214576721,1.871799945831299,0
-2.775559877668606e-17,0.5433329939842224,1.871269941329956,0
-1.387779938834303e-17,0.5266669988632202,1.874130010604858,0
1.387779938834303e-17,0.5233330130577087,1.874719977378845,0
3.469449847085758e-18,0.5299999713897705,1.873530030250549,0
2.775559877668606e-17,0.9733330011367798,1.841120004653931,0
-2.775559877668606e-17,0.9700000286102295,1.841140031814575,0
-2.775559877668606e-17,0.9766669869422913,1.841099977493286,0
0,0.9800000190734863,1.841079950332642,0
0,0.9833329916000366,1.841070055961609,0
1.387779938834303e-17,0.9866669774055481,1.841050028800964,0
0,0.9900000095367432,1.841040015220642,0
-1.387779938834303e-17,0.9933329820632935,1.841040015220642,0
0,0.9966670274734497,1.84103000164032,0
1.387779938834303e-17,1,1.84103000164032,0
0,1.003329992294312,1.84103000164032,0
-1.387779938834303e-17,1.006669998168945,1.841040015220642,0
0,1.009999990463257,1.841040015220642,0
1.387779938834303e-17,1.013329982757568,1.841050028800964,0
0,1.016669988632202,1.841070055961609,0
0,1.019999980926514,1.841079950332642,0
-2.775559877668606e-17,1.023329973220825,1.841099977493286,0
-1.387779938834303e-17,1.026669979095459,1.841120004653931,0
-2.775559877668606e-17,1.029999971389771,1.841140031814575,0
-1.387779938834303e-17,1.033329963684082,1.841169953346252,0
2.775559877668606e-17,1.036669969558716,1.841199994087219,0
-1.387779938834303e-17,1.039999961853027,1.841230034828186,0
-1.387779938834303e-17,1.043329954147339,1.841259956359863,0
-6.938890181594472e-18,0.6966670155525208,1.853060007095337,0
1.734719960459204e-18,0.6935700178146362,1.853330016136169,0
0,0.699999988079071,1.85276997089386,0
0,0.7033330202102661,1.852499961853027,0
1.387779938834303e-17,0.7066670060157776,1.852229952812195,0
0,0.7099999785423279,1.851969957351685,0
0,0.7133330106735229,1.851719975471497,0
1.387779938834303e-17,0.7166669964790344,1.851469993591309,0
-1.387779938834303e-17,0.6899999976158142,1.853649973869324,0
-1.387779938834303e-17,0.6866670250892639,1.853950023651123,0
1.647989949155927e-17,0.6933330297470093,1.853350043296814,0
0,1.203330039978027,1.846279978752136,0
1.387779938834303e-17,1.200000047683716,1.846099972724915,0
-3.469449847085758e-18,1.206670045852661,1.846459984779358,0
2.168399950574005e-19,1.210000038146973,1.846650004386902,0
-2.168399950574005e-19,1.210229992866516,1.846670031547546,0
-2.775559877668606e-17,1.220000028610229,1.847239971160889,0
-1.387779938834303e-17,1.216670036315918,1.847040057182312,0
0,1.223330020904541,1.847429990768433,0
1.387779938834303e-17,1.226670026779175,1.847630023956299,0
-2.775559877668606e-17,1.230000019073486,1.847820043563843,0
2.775559877668606e-17,1.233330011367798,1.848019957542419,0
0,1.236670017242432,1.848219990730286,0
-1.387779938834303e-17,1.240000009536743,1.848420023918152,0
2.775559877668606e-17,1.243330001831055,1.848629951477051,0
0,1.246670007705688,1.848839998245239,0
-1.387779938834303e-17,1.25,1.849050045013428,0
-1.387779938834303e-17,1.253329992294312,1.849269986152649,0
0,0.7366669774055481,1.849990010261536,0
0,0.7364799976348877,1.850000023841858,0
0,0.7400000095367432,1.849740028381348,0
-6.938890181594472e-18,0.7433329820632935,1.849499940872192,0
-1.387779938834303e-17,0.7466670274734497,1.849269986152649,0
0,0.75,1.849050045013428,0
0,0.7533329725265503,1.848839998245239,0
2.775559877668606e-17,0.7566670179367065,1.848629951477051,0
1.387779938834303e-17,0.7599999904632568,1.848420023918152,0
1.387779938834303e-17,0.7633330225944519,1.848219990730286,0
0,0.7200000286102295,1.851220011711121,0
1.387779938834303e-17,0.7233330011367798,1.850980043411255,0
-1.387779938834303e-17,0.7266669869422913,1.850729942321777,0
-2.081669990969516e-17,0.7300000190734863,1.850479960441589,0
2.081669990969516e-17,0.7333329916000366,1.850239992141724,0
1.387779938834303e-17,1.283329963684082,1.851469993591309,0
1.387779938834303e-17,1.279999971389771,1.851220011711121,0
0,1.286669969558716,1.851719975471497,0
-2.775559877668606e-17,1.289999961853027,1.851969957351685,0
-2.775559877668606e-17,1.293329954147339,1.852229952812195,0
1.387779938834303e-17,1.296669960021973,1.852499961853027,0
1.387779938834303e-17,1.299999952316284,1.85276997089386,0
0,1.303329944610596,1.853060007095337,0
-1.734719960459204e-18,1.306429982185364,1.853330016136169,0
-5.204170014340115e-18,1.306669950485229,1.853350043296814,0
6.938890181594472e-18,1.309999942779541,1.853649973869324,0
-1.387779938834303e-17,1.313330054283142,1.853950023651123,0
-1.387779938834303e-17,1.316669940948486,1.854239940643311,0
0,1.320000052452087,1.85453999042511,0
1.387779938834303e-17,1.323330044746399,1.854830026626587,0
0,1.326670050621033,1.855129957199097,0
0,1.330000042915344,1.855430006980896,0
-1.387779938834303e-17,1.333330035209656,1.855730056762695,0
0,1.33667004108429,1.85605001449585,0
0,1.340000033378601,1.856379985809326,0
-1.734719960459204e-18,1.342710018157959,1.856670022010803,0
2.081669990969516e-17,1.343330025672913,1.856729984283447,0
0,0.8666669726371765,1.843260049819946,0
8.673620481811333e-19,0.8646910190582275,1.843330025672913,0
0,0.8700000047683716,1.843140006065369,0
0,0.8733329772949219,1.843029975891113,0
0,0.8766670227050781,1.842919945716858,0
-6.938890181594472e-18,0.8799999952316284,1.842810034751892,0
0,0.8833330273628235,1.842710018157959,0
0,0.886667013168335,1.842620015144348,0
0,0.8899999856948853,1.842519998550415,0
0,0.8933330178260803,1.842429995536804,0
-1.387779938834303e-17,0.8966670036315918,1.842339992523193,0
1.387779938834303e-17,0.8999999761581421,1.842260003089905,0
1.387779938834303e-17,0.9033330082893372,1.842180013656616,0
-1.387779938834303e-17,0.9066669940948486,1.842100024223328,0
0,0.9100000262260437,1.842020034790039,0
0,0.913332998752594,1.841950058937073,0
0,0.9166669845581055,1.841879963874817,0
0,0.9200000166893005,1.841820001602173,0
1.040830032401083e-17,0.8600000143051147,1.843510031700134,0
-2.081669990969516e-17,0.8566669821739197,1.843629956245422,0
9.540979945053052e-18,0.863332986831665,1.843379974365234,0
0,0.8066669702529907,1.845759987831116,0
1.387779938834303e-17,0.8100000023841858,1.845600008964539,0
1.387779938834303e-17,0.8133329749107361,1.845440030097961,0
0,0.8166670203208923,1.845280051231384,0
0,0.8199999928474426,1.84512996673584,0
1.387779938834303e-17,0.8233330249786377,1.844990015029907,0
0,0.8266670107841492,1.844840049743652,0
1.387779938834303e-17,0.8299999833106995,1.84469997882843,0
2.775559877668606e-17,0.8333330154418945,1.844560027122498,0
0,0.836667001247406,1.844419956207275,0
-1.387779938834303e-17,0.8399999737739563,1.844290018081665,0
0,0.8433330059051514,1.844149947166443,0
-2.775559877668606e-17,0.8466669917106628,1.844020009040833,0
1.387779938834303e-17,0.8500000238418579,1.843889951705933,0
-2.081669990969516e-17,0.8533329963684082,1.843760013580322,0
-1.387779938834303e-17,1.11667001247406,1.842710018157959,0
1.387779938834303e-17,1.113330006599426,1.842620015144348,0
0,1.120000004768372,1.842810034751892,0
-6.938890181594472e-18,1.123329997062683,1.842919945716858,0
0,1.126670002937317,1.843029975891113,0
3.469449847085758e-18,1.129999995231628,1.843140006065369,0
0,1.13332998752594,1.843260049819946,0
0,1.135310053825378,1.843330025672913,0
-1.561249970326269e-17,1.136669993400574,1.843379974365234,0
-2.428610053953447e-17,1.139999985694885,1.843510031700134,0
0,1.143329977989197,1.843629956245422,0
-1.387779938834303e-17,1.146669983863831,1.843760013580322,0
0,1.149999976158142,1.843889951705933,0
0,1.153329968452454,1.844020009040833,0
2.775559877668606e-17,1.156669974327087,1.844149947166443,0
2.775559877668606e-17,1.159999966621399,1.844290018081665,0
0,1.16332995891571,1.844419956207275,0
2.775559877668606e-17,1.166669964790344,1.844560027122498,0
-1.387779938834303e-17,1.169999957084656,1.84469997882843,0
-2.775559877668606e-17,1.173329949378967,1.844840049743652,0
1.387779938834303e-17,1.176669955253601,1.844990015029907,0
1.387779938834303e-17,1.179999947547913,1.84512996673584,0
1.387779938834303e-17,1.183330059051514,1.845280051231384,0
0,1.186669945716858,1.845440030097961,0
1.387779938834303e-17,1.190000057220459,1.845600008964539,0
-1.387779938834303e-17,1.193330049514771,1.845759987831116,0
0,1.196670055389404,1.845929980278015,0
1.734719960459204e-18,0.5133330225944519,1.876569986343384,0
0,0.5128819942474365,1.876670002937317,0
0,0.5166670083999634,1.875920057296753,0
0,0.5199999809265137,1.875309944152832,0
0,1.046669960021973,1.841300010681152,0
0,1.049999952316284,1.841339945793152,0
0,1.053329944610596,1.841380000114441,0
1.387779938834303e-17,1.056669950485229,1.841429948806763,0
2.775559877668606e-17,1.059999942779541,1.841470003128052,0
0,1.063330054283142,1.841519951820374,0
-2.775559877668606e-17,1.066669940948486,1.841580033302307,0
0,1.070000052452087,1.841629981994629,0
0,1.073330044746399,1.841689944267273,0
-1.387779938834303e-17,1.076670050621033,1.841750025749207,0
1.387779938834303e-17,1.080000042915344,1.841820001602173,0
0,1.083330035209656,1.841879963874817,0
1.387779938834303e-17,1.08667004108429,1.841950058937073,0
1.387779938834303e-17,1.090000033378601,1.842020034790039,0
1.387779938834303e-17,1.093330025672913,1.842100024223328,0
0,1.096670031547546,1.842180013656616,0
-1.387779938834303e-17,1.100000023841858,1.842260003089905,0
1.387779938834303e-17,1.103330016136169,1.842339992523193,0
1.387779938834303e-17,1.106670022010803,1.842429995536804,0
1.387779938834303e-17,1.110000014305115,1.842519998550415,0
-1.387779938834303e-17,1.346670031547546,1.857079982757568,0
0,1.350000023841858,1.857419967651367,0
1.387779938834303e-17,1.353330016136169,1.857759952545166,0
2.775559877668606e-17,1.356670022010803,1.858100056648254,0
1.387779938834303e-17,1.360000014305115,1.858440041542053,0
0,1.363330006599426,1.858780026435852,0
1.387779938834303e-17,1.36667001247406,1.859140038490295,0
0,1.370000004768372,1.859509944915771,0
-1.734719960459204e-18,1.373329997062683,1.859899997711182,0
0,1.374199986457825,1.860000014305115,0
2.081669990969516e-17,1.376670002937317,1.860290050506592,0
2.775559877668606e-17,1.379999995231628,1.860689997673035,0
1.387779938834303e-17,1.38332998752594,1.861070036888123,0
-1.387779938834303e-17,1.386669993400574,1.861449956893921,0
0,1.389999985694885,1.861840009689331,0
0,1.393329977989197,1.862239956855774,0
0,1.396669983863831,1.862640023231506,0
0,1.399999976158142,1.863070011138916,0
-1.734719960459204e-18,1.401950001716614,1.863330006599426,0
1.387779938834303e-17,1.403329968452454,1.86352002620697,0
0,1.406669974327087,1.863960027694702,0
0,1.466670036315918,1.872920036315918,0
-1.387779938834303e-17,1.463330030441284,1.872349977493286,0
3.469449847085758e-18,1.468919992446899,1.873329997062683,0
1.040830032401083e-17,1.470000028610229,1.873530030250549,0
1.387779938834303e-17,1.473330020904541,1.874130010604858,0
1.387779938834303e-17,1.476670026779175,1.874719977378845,0
-1.387779938834303e-17,1.480000019073486,1.875309944152832,0
0,1.483330011367798,1.875920057296753,0
-1.734719960459204e-18,1.486670017242432,1.876569986343384,0
0,1.487120032310486,1.876670002937317,0
0,1.490000009536743,1.877249956130981,0
0,1.493330001831055,1.87788999080658,0
0,1.496670007705688,1.8785400390625,0
1.387779938834303e-17,1.5,1.879209995269775,0
1.734719960459204e-18,1.503329992294312,1.87992000579834,0
0,1.503700017929077,1.879999995231628,0
1.387779938834303e-17,1.506669998168945,1.880650043487549,0
2.775559877668606e-17,1.509999990463257,1.881360054016113,0
1.387779938834303e-17,1.513329982757568,1.882069945335388,0
0,1.516669988632202,1.882809996604919,0
0,1.518849968910217,1.88332998752594,0
-1.387779938834303e-17,1.519999980926514,1.883610010147095,0
1.387779938834303e-17,1.523329973220825,1.884389996528625,0
0,1.526669979095459,1.885159969329834,0
-1.387779938834303e-17,1.529999971389771,1.885959982872009,0
-1.387779938834303e-17,0.9233329892158508,1.841750025749207,0
-1.387779938834303e-17,0.9266669750213623,1.841689944267273,0
1.387779938834303e-17,0.9300000071525574,1.841629981994629,0
1.387779938834303e-17,0.9333329796791077,1.841580033302307,0
-1.387779938834303e-17,0.9366670250892639,1.841519951820374,0
1.387779938834303e-17,0.9399999976158142,1.841470003128052,0
-1.387779938834303e-17,0.9433330297470093,1.841429948806763,0
2.775559877668606e-17,0.9466670155525208,1.841380000114441,0
0,0.949999988079071,1.841339945793152,0
0,0.9533330202102661,1.841300010681152,0
1.387779938834303e-17,0.9566670060157776,1.841259956359863,0
0,0.9599999785423279,1.841230034828186,0
2.775559877668606e-17,0.9633330106735229,1.841199994087219,0
-1.387779938834303e-17,0.9666669964790344,1.841169953346252,0
0,0.6000000238418579,1.863070011138916,0
1.734719960459204e-18,0.5980470180511475,1.863330006599426,0
0,0.6033329963684082,1.862640023231506,0
0,0.5733330249786377,1.866659998893738,0
-5.421009893075242e-20,0.5733159780502319,1.86667001247406,0
0,0.5766670107841492,1.866170048713684,0
1.387779938834303e-17,0.5799999833106995,1.865710020065308,0
1.387779938834303e-17,0.5833330154418945,1.865260004997253,0
0,0.586667001247406,1.864830017089844,0
1.387779938834303e-17,0.5899999737739563,1.864400029182434,0
-1.387779938834303e-17,0.5933330059051514,1.863960027694702,0
-3.469449847085758e-18,0.5966669917106628,1.86352002620697,0
6.938890181594472e-18,0.5533329844474792,1.869629979133606,0
-3.469449847085758e-18,0.5511249899864197,1.870000004768372,0
1.387779938834303e-17,0.5566669702529907,1.869109988212585,0
-1.387779938834303e-17,0.5600000023841858,1.868610024452209,0
-1.387779938834303e-17,0.5633329749107361,1.868129968643188,0
1.387779938834303e-17,0.5666670203208923,1.867650032043457,0
1.387779938834303e-17,0.5699999928474426,1.867159962654114,0
0,0.5466669797897339,1.870730042457581,0
6.938890181594472e-18,0.550000011920929,1.870190024375916,0
6.938890181594472e-18,0.4833329916000366,1.882809996604919,0
0,0.4811469912528992,1.88332998752594,0
0,0.4866670072078705,1.882069945335388,0
0,0.4900000095367432,1.881360054016113,0
1.387779938834303e-17,0.4933330118656158,1.880650043487549,0
1.387779938834303e-17,0.4699999988079071,1.885959982872009,0
-6.938890181594472e-18,0.4672349989414215,1.886669993400574,0
0,0.4733330011367798,1.885159969329834,0
-1.387779938834303e-17,0.4766669869422913,1.884389996528625,0
2.081669990969516e-17,0.4799999892711639,1.883610010147095,0
-1.387779938834303e-17,0.4566670060157776,1.889379978179932,0
-3.469449847085758e-18,0.4544390141963959,1.889999985694885,0
0,0.4600000083446503,1.88850998878479,0
0,0.4633330106735229,1.887670040130615,0
-6.938890181594472e-18,0.4666669964790344,1.886819958686829,0
0,0.4433329999446869,1.893110036849976,0
3.469449847085758e-18,0.4426270127296448,1.893329977989197,0
0,0.4466669857501984,1.892150044441223,0
-2.775559877668606e-17,0.449999988079071,1.89122998714447,0
-1.387779938834303e-17,0.4533329904079437,1.890310049057007,0
0,0.4333330094814301,1.896129965782166,0
0,0.4317150115966797,1.896669983863831,0
0,0.4366669952869415,1.895120024681091,0
-1.387779938834303e-17,0.4399999976158142,1.894129991531372,0
0,0.4233329892158508,1.899389982223511,0
6.938890181594472e-18,0.4215979874134064,1.899999976158142,0
0,0.4266670048236847,1.898300051689148,0
2.081669990969516e-17,0.4300000071525574,1.89723002910614,0
0,0.413332998752594,1.902899980545044,0
-6.938890181594472e-18,0.412202000617981,1.903329968452454,0
-1.387779938834303e-17,0.4166670143604279,1.901710033416748,0
1.387779938834303e-17,0.4199999868869781,1.900570034980774,0
0,0.4099999964237213,1.904170036315918,0
0,0.4066669940948486,1.905400037765503,0
1.387779938834303e-17,1.409999966621399,1.864400029182434,0
2.775559877668606e-17,1.41332995891571,1.864830017089844,0
-1.387779938834303e-17,1.416669964790344,1.865260004997253,0
0,1.419999957084656,1.865710020065308,0
0,1.423329949378967,1.866170048713684,0
0,1.426669955253601,1.866659998893738,0
0,1.426679968833923,1.86667001247406,0
-1.387779938834303e-17,1.429999947547913,1.867159962654114,0
0,1.433330059051514,1.867650032043457,0
-2.775559877668606e-17,1.436669945716858,1.868129968643188,0
-1.387779938834303e-17,1.440000057220459,1.868610024452209,0
0,1.443330049514771,1.869109988212585,0
-6.938890181594472e-18,1.446670055389404,1.869629979133606,0
-3.469449847085758e-18,1.448879957199097,1.870000004768372,0
-1.040830032401083e-17,1.450000047683716,1.870190024375916,0
0,1.453330039978027,1.870730042457581,0
-1.387779938834303e-17,1.456670045852661,1.871269941329956,0
0,1.460000038146973,1.871799945831299,0
-3.469449847085758e-18,1.53276002407074,1.886669993400574,0
2.081669990969516e-17,1.533329963684082,1.886819958686829,0
0,1.536669969558716,1.887670040130615,0
-1.387779938834303e-17,1.539999961853027,1.88850998878479,0
0,1.543329954147339,1.889379978179932,0
0,1.545560002326965,1.889999985694885,0
-2.081669990969516e-17,1.546669960021973,1.890310049057007,0
0,1.549999952316284,1.89122998714447,0
-1.387779938834303e-17,1.553329944610596,1.892150044441223,0
0,1.556669950485229,1.893110036849976,0
0,1.557369947433472,1.893329977989197,0
0,1.559999942779541,1.894129991531372,0
1.387779938834303e-17,1.563330054283142,1.895120024681091,0
0,1.566669940948486,1.896129965782166,0
-6.938890181594472e-18,1.568289995193481,1.896669983863831,0
-2.081669990969516e-17,1.570000052452087,1.89723002910614,0
-1.387779938834303e-17,1.573330044746399,1.898300051689148,0
1.387779938834303e-17,1.576670050621033,1.899389982223511,0
0,1.578400015830994,1.899999976158142,0
0,1.580000042915344,1.900570034980774,0
0,1.583330035209656,1.901710033416748,0
6.938890181594472e-18,1.58667004108429,1.902899980545044,0
0,1.587800025939941,1.903329968452454,0
-1.387779938834303e-17,1.590000033378601,1.904170036315918,0
0,1.593330025672913,1.905400037765503,0
7.806259777798695e-18,1.596539974212646,1.906669974327087,0
-6.938890181594472e-18,1.256669998168945,1.849499940872192,0
6.938890181594472e-18,1.259999990463257,1.849740028381348,0
2.168399950574005e-19,1.263329982757568,1.849990010261536,0
0,1.263520002365112,1.850000023841858,0
0,1.266669988632202,1.850239992141724,0
-6.938890181594472e-18,1.269999980926514,1.850479960441589,0
-1.387779938834303e-17,1.273329973220825,1.850729942321777,0
1.387779938834303e-17,1.276669979095459,1.850980043411255,0
-1.387779938834303e-17,0.6700000166893005,1.855430006980896,0
-1.387779938834303e-17,0.6733329892158508,1.855129957199097,0
2.775559877668606e-17,0.6766669750213623,1.854830026626587,0
1.387779938834303e-17,0.6800000071525574,1.85453999042511,0
-1.387779938834303e-17,0.6833329796791077,1.854239940643311,0
3.469449847085758e-18,0.4034610092639923,1.906669974327087,0
0,0.3966670036315918,1.909409999847412,0
-6.938890181594472e-18,0.3953250050544739,1.909999966621399,0
0,0.4000000059604645,1.90805995464325,0
1.387779938834303e-17,0.4033330082893372,1.906720042228699,0
0,0.3899999856948853,1.912289977073669,0
1.387779938834303e-17,0.3877330124378204,1.91332995891571,0
1.387779938834303e-17,0.3933329880237579,1.910869956016541,0
-1.387779938834303e-17,0.3833329975605011,1.915359973907471,0
0,0.380634993314743,1.916669964790344,0
-1.387779938834303e-17,0.386667013168335,1.913830041885376,0
0,0.3766669929027557,1.918619990348816,0
-6.938890181594472e-18,0.3739979863166809,1.919999957084656,0
1.387779938834303e-17,0.3799999952316284,1.916990041732788,0
0,0.3700000047683716,1.922099947929382,0
6.938890181594472e-18,0.3677839934825897,1.923329949378967,0
-1.387779938834303e-17,0.3733330070972443,1.920349955558777,0
0,0.3666670024394989,1.923969984054565,0
-2.081669990969516e-17,1.213330030441284,1.846850037574768,0
-2.168400043631824e-17,1.596670031547546,1.906720042228699,0
0,1.600000023841858,1.90805995464325,0
0,1.603330016136169,1.909409999847412,0
0,1.604679942131042,1.909999966621399,0
-2.775559877668606e-17,1.606670022010803,1.910869956016541,0
0,1.610000014305115,1.912289977073669,0
0,1.612269997596741,1.91332995891571,0
-6.938890181594472e-18,1.613330006599426,1.913830041885376,0
0,1.61667001247406,1.915359973907471,0
0,1.619359970092773,1.916669964790344,0
-6.938890181594472e-18,1.620000004768372,1.916990041732788,0
0,1.623329997062683,1.918619990348816,0
6.938890181594472e-18,1.626000046730042,1.919999957084656,0
-1.387779938834303e-17,1.626670002937317,1.920349955558777,0
1.387779938834303e-17,1.629999995231628,1.922099947929382,0
-6.938890181594472e-18,1.632220029830933,1.923329949378967,0
6.938890181594472e-18,1.63332998752594,1.923969984054565,0
0,1.636669993400574,1.925840020179749,0
-1.387779938834303e-17,1.638049960136414,1.926669955253601,0
0,1.639999985694885,1.927839994430542,0
-1.734719960459204e-18,1.643329977989197,1.929880023002625,0
1.734719960459204e-18,1.643519997596741,1.929999947547913,0
1.387779938834303e-17,1.646669983863831,1.932010054588318,0
-1.387779938834303e-17,1.648630023002625,1.933330059051514,0
0,1.649999976158142,1.934270024299622,0
0,1.653329968452454,1.936570048332214,0
0,1.653460025787354,1.936669945716858,0
0,1.656669974327087,1.939000010490417,0
0,1.657979965209961,1.940000057220459,0
1.387779938834303e-17,1.659999966621399,1.941560029983521,0
0,1.662220001220703,1.943330049514771,0
0,1.66332995891571,1.944249987602234,0
-1.387779938834303e-17,0.363332986831665,1.925840020179749,0
-6.938890181594472e-18,0.361952006816864,1.926669955253601,0
1.734719960459204e-18,0.3566670119762421,1.929880023002625,0
1.734719960459204e-18,0.3564809858798981,1.929999947547913,0
-1.387779938834303e-17,0.3600000143051147,1.927839994430542,0
0,0.3533329963684082,1.932010054588318,0
1.387779938834303e-17,0.3513660132884979,1.933330059051514,0
-1.734719960459204e-18,0.3466669917106628,1.936570048332214,0
0,0.3465389907360077,1.936669945716858,0
1.387779938834303e-17,0.3499999940395355,1.934270024299622,0
0,0.3433330059051514,1.939000010490417,0
1.387779938834303e-17,0.3420189917087555,1.940000057220459,0
1.387779938834303e-17,0.3400000035762787,1.941560029983521,0
1.387779938834303e-17,0.3377799987792969,1.943330049514771,0
-1.387779938834303e-17,0.336667001247406,1.944249987602234,0
0,0.3337849974632263,1.946670055389404,0
6.938890181594472e-18,1.66621994972229,1.946670055389404,0
1.387779938834303e-17,1.666669964790344,1.947059988975525,0
-1.062520031551203e-17,1.669980049133301,1.950000047683716,0
1.821459980647892e-17,1.669999957084656,1.950019955635071,0
0,1.673329949378967,1.953160047531128,0
0,1.673509955406189,1.953330039978027,0
0,1.676669955253601,1.956500053405762,0
-1.734719960459204e-18,1.676830053329468,1.956670045852661,0
1.214309990060399e-17,1.679929971694946,1.960000038146973,0
-1.561249970326269e-17,1.679999947547913,1.960080027580261,0
-1.387779938834303e-17,1.68283998966217,1.963330030441284,0
-1.387779938834303e-17,1.683330059051514,1.963919997215271,0
0,1.685580015182495,1.966670036315918,0
0,1.686669945716858,1.968050003051758,0
-1.387779938834303e-17,1.688159942626953,1.970000028610229,0
0,0.4966669976711273,1.87992000579834,0
0,0.496302992105484,1.879999995231628,0
0,0.5,1.879209995269775,0
0,0.5033329725265503,1.8785400390625,0
1.387779938834303e-17,0.5066670179367065,1.87788999080658,0
0,0.5099999904632568,1.877249956130981,0
6.938890181594472e-18,0.3333329856395721,1.947059988975525,0
-1.301040022043191e-18,0.3300209939479828,1.950000047683716,0
0,0.3266670107841492,1.953160047531128,0
3.469449847085758e-18,0.3264879882335663,1.953330039978027,0
1.387779938834303e-17,0.3300000131130219,1.950019955635071,0
1.734719960459204e-18,0.3233329951763153,1.956500053405762,0
-1.734719960459204e-18,0.3231750130653381,1.956670045852661,0
-3.469449847085758e-18,0.3200710117816925,1.960000038146973,0
-1.734719960459204e-18,0.3199999928474426,1.960080027580261,0
0,0.3171620070934296,1.963330030441284,0
-6.938890181594472e-18,0.3166669905185699,1.963919997215271,0
1.387779938834303e-17,0.314422994852066,1.966670036315918,0
0,0.3133330047130585,1.968050003051758,0
0,0.3118399977684021,1.970000028610229,0
6.938890181594472e-18,0.3100000023841858,1.972540020942688,0
0,0.3094260096549988,1.973330020904541,0
-2.081669990969516e-17,0.3072110116481781,1.976670026779175,0
-1.387779938834303e-17,0.3066670000553131,1.977499961853027,0
0,0.3050960004329681,1.980000019073486,0
0,0.3033330142498016,1.983000040054321,0
0,0.3031370043754578,1.983330011367798,0
0,1.690000057220459,1.972540020942688,0
-6.938890181594472e-18,1.690569996833801,1.973330020904541,0
6.938890181594472e-18,1.692790031433105,1.976670026779175,0
0,1.693330049514771,1.977499961853027,0
1.387779938834303e-17,1.694900035858154,1.980000019073486,0
3.469449847085758e-18,1.696670055389404,1.983000040054321,0
3.469449847085758e-18,1.696859955787659,1.983330011367798,0
-1.387779938834303e-17,1.698660016059875,1.986670017242432,0
0,1.700000047683716,1.989279985427856,0
-6.938890181594472e-18,1.700369954109192,1.990000009536743,0
-1.387779938834303e-17,1.701910018920898,1.993330001831055,0
0,1.703330039978027,1.996629953384399,0
0,1.703349947929382,1.996670007705688,0
0,1.7046799659729,2,0
-2.775559877668606e-17,1.705860018730164,2.003329992294312,0
0,1.706670045852661,2.005729913711548,0
3.469449847085758e-18,0.2899999916553497,2.018359899520874,0
0,0.2896429896354675,2.019999980926514,0
0,1.706990003585815,2.006669998168945,0
-2.775559877668606e-17,1.707980036735535,2.009999990463257,0
0,1.708840012550354,2.013329982757568,0
-1.387779938834303e-17,1.709630012512207,2.016669988632202,0
0,1.710000038146973,2.018359899520874,0
6.938890181594472e-18,1.710360050201416,2.019999980926514,0
0,1.710960030555725,2.023329973220825,0
-1.387779938834303e-17,1.711459994316101,2.026669979095459,0
0,1.711869955062866,2.029999971389771,0
-1.387779938834303e-17,1.71219003200531,2.033329963684082,0
1.387779938834303e-17,1.712440013885498,2.036669969558716,0
-2.775559877668606e-17,1.712610006332397,2.039999961853027,0
2.775559877668606e-17,1.712700009346008,2.043329954147339,0
0,1.712710022926331,2.046669960021973,0
0,0.3013379871845245,1.986670017242432,0
0,0.300000011920929,1.989279985427856,0
6.938890181594472e-18,0.2996299862861633,1.990000009536743,0
1.387779938834303e-17,0.2980929911136627,1.993330001831055,0
0,0.2966670095920563,1.996629953384399,0
0,0.2966490089893341,1.996670007705688,0
-1.387779938834303e-17,0.295318990945816,2,0
-1.387779938834303e-17,0.2941429913043976,2.003329992294312,0
-3.469449847085758e-18,0.2933329939842224,2.005729913711548,0
0,0.2930110096931458,2.006669998168945,0
-1.387779938834303e-17,0.2920210063457489,2.009999990463257,0
1.387779938834303e-17,0.2911590039730072,2.013329982757568,0
-6.938890181594472e-18,0.2903710007667542,2.016669988632202,0
1.387779938834303e-17,0.2890369892120361,2.023329973220825,0
-2.775559877668606e-17,0.2885389924049377,2.026669979095459,0
-1.387779938834303e-17,1.712649941444397,2.049999952316284,0
0,1.712509989738464,2.053329944610596,0
2.775559877668606e-17,1.712299942970276,2.056669950485229,0
-2.775559877668606e-17,1.712020039558411,2.059999942779541,0
0,1.711680054664612,2.063329935073853,0
1.387779938834303e-17,1.711269974708557,2.066669940948486,0
0,1.710780024528503,2.069999933242798,0
-3.469449847085758e-18,1.710209965705872,2.073329925537109,0
2.081669990969516e-17,1.709560036659241,2.076669931411743,0
0,1.710000038146973,2.074419975280762,0
0,1.708879947662354,2.079999923706055,0
-1.387779938834303e-17,1.708150029182434,2.083329916000366,0
-1.387779938834303e-17,1.707350015640259,2.086669921875,0
1.040830032401083e-17,1.706439971923828,2.089999914169312,0
-3.469449847085758e-18,1.706670045852661,2.089200019836426,0
0,1.705510020256042,2.093329906463623,0
-1.387779938834303e-17,1.70455002784729,2.096669912338257,0
0,1.703490018844604,2.099999904632568,0
-1.387779938834303e-17,0.2881309986114502,2.029999971389771,0
0,0.2878060042858124,2.033329963684082,0
1.387779938834303e-17,0.2875590026378632,2.036669969558716,0
-2.775559877668606e-17,0.2873910069465637,2.039999961853027,0
-1.387779938834303e-17,0.2873010039329529,2.043329954147339,0
-1.387779938834303e-17,0.2872889935970306,2.046669960021973,0
0,0.2873539924621582,2.049999952316284,0
2.775559877668606e-17,0.2874929904937744,2.053329944610596,0
1.387779938834303e-17,0.2877019941806793,2.056669950485229,0
-2.775559877668606e-17,0.2879790067672729,2.059999942779541,0
-1.387779938834303e-17,0.2883229851722717,2.063329935073853,0
2.775559877668606e-17,0.2887330055236816,2.066669940948486,0
0,0.289216011762619,2.069999933242798,0
-3.469449847085758e-18,0.2897860109806061,2.073329925537109,0
0,0.2899999916553497,2.074419975280762,0
6.938890181594472e-18,0.2904390096664429,2.076669931411743,0
-1.387779938834303e-17,0.2911239862442017,2.079999923706055,0
0,0.2918510138988495,2.083329916000366,0
1.387779938834303e-17,0.2926490008831024,2.086669921875,0
-3.469449847085758e-18,0.2933329939842224,2.089200019836426,0
-1.734720001818234e-17,0.2935560047626495,2.089999914169312,0
-1.387779938834303e-17,0.2944909930229187,2.093329906463623,0
0,0.2954530119895935,2.096669912338257,0
0,0.2965089976787567,2.099999904632568,0
1.214309990060399e-17,1.700000047683716,2.109999895095825,0
5.529429838905154e-18,1.700000047683716,2.109989881515503,0
1.387779938834303e-17,1.698709964752197,2.113329887390137,0
0,0.2966670095920563,2.100450038909912,0
0,0.2976419925689697,2.10332989692688,0
-1.387779938834303e-17,0.298772007226944,2.106669902801514,0
-3.252609877877752e-19,0.300000011920929,2.109989881515503,0
-1.452829918513841e-17,0.3000040054321289,2.109999895095825,0
-1.387779938834303e-17,0.3012860119342804,2.113329887390137,0
0,0.3025799989700317,2.116669893264771,0
-6.938890181594472e-18,0.3033330142498016,2.118439912796021,0
-1.387779938834303e-17,0.3039970099925995,2.119999885559082,0
0,0.3053939938545227,2.123330116271973,0
-6.938890181594472e-18,0.3066670000553131,2.126169919967651,0
-1.040830032401083e-17,0.3068970143795013,2.126669883728027,0
0,0.3084129989147186,2.130000114440918,0
1.387779938834303e-17,1.702360033988953,2.10332989692688,0
0,1.703330039978027,2.100450038909912,0
0,1.701230049133301,2.106669902801514,0
0,1.697420001029968,2.116669893264771,0
-1.387779938834303e-17,1.695999979972839,2.119999885559082,0
0,1.696670055389404,2.118439912796021,0
-1.387779938834303e-17,1.694609999656677,2.123330116271973,0
1.040830032401083e-17,1.693099975585938,2.126669883728027,0
1.040830032401083e-17,1.693330049514771,2.126169919967651,0
-1.387779938834303e-17,1.691589951515198,2.130000114440918,0
0,1.690009951591492,2.133330106735229,0
1.387779938834303e-17,1.688380002975464,2.136670112609863,0
0,1.690000057220459,2.133339881896973,0
0,1.686710000038147,2.140000104904175,0
-1.387779938834303e-17,1.684980034828186,2.143330097198486,0
8.673620481811333e-19,1.686669945716858,2.140069961547852,0
1.561249970326269e-17,1.683210015296936,2.14667010307312,0
-1.040830032401083e-17,1.683330059051514,2.146440029144287,0
1.387779938834303e-17,1.681409955024719,2.150000095367432,0
1.387779938834303e-17,1.679530024528503,2.153330087661743,0
6.938890181594472e-18,1.679999947547913,2.152509927749634,0
0,1.67765998840332,2.156670093536377,0
0,0.3099940121173859,2.133330106735229,0
0,0.3100000023841858,2.133339881896973,0
-1.387779938834303e-17,0.3116219937801361,2.136670112609863,0
0,0.313293993473053,2.140000104904175,0
8.673620481811333e-19,0.3133330047130585,2.140069961547852,0
0,0.3150170147418976,2.143330097198486,0
8.673619861425873e-18,0.3166669905185699,2.146440029144287,0
-8.673619861425873e-18,0.3167909979820251,2.14667010307312,0
1.387779938834303e-17,0.3185909986495972,2.150000095367432,0
-1.387779938834303e-17,0.3199999928474426,2.152509927749634,0
0,0.3204720020294189,2.153330087661743,0
0,0.3223409950733185,2.156670093536377,0
6.938890181594472e-18,0.3233329951763153,2.158339977264404,0
-1.387779938834303e-17,0.324317991733551,2.160000085830688,0
0,0.3262749910354614,2.163330078125,0
6.938890181594472e-18,0.3266670107841492,2.163959980010986,0
0,0.3283190131187439,2.166670083999634,0
0,0.3300000131130219,2.16936993598938,0
6.938890181594472e-18,0.3304030001163483,2.170000076293945,0
1.387779938834303e-17,0.3324829936027527,2.173330068588257,0
1.387779938834303e-17,0.3333329856395721,2.174629926681519,0
0,0.3346599936485291,2.176670074462891,0
3.469449847085758e-18,0.336667001247406,2.17972993850708,0
1.040830032401083e-17,0.3368490040302277,2.180000066757202,0
1.387779938834303e-17,0.3390539884567261,2.183330059051514,0
0,0.3400000035762787,2.184710025787354,0
0,0.3413450121879578,2.186670064926147,0
-1.734720001818234e-17,1.663149952888489,2.180000066757202,0
-1.040830032401083e-17,1.66332995891571,2.17972993850708,0
-1.387779938834303e-17,1.660949945449829,2.183330059051514,0
2.775559877668606e-17,1.658660054206848,2.186670064926147,0
0,1.659999966621399,2.184710025787354,0
-2.081669990969516e-17,1.656350016593933,2.190000057220459,0
-1.387779938834303e-17,1.656669974327087,2.189549922943115,0
0,1.654029965400696,2.193330049514771,0
1.387779938834303e-17,1.675680041313171,2.160000085830688,0
6.938890181594472e-18,1.676669955253601,2.158339977264404,0
0,1.673720002174377,2.163330078125,0
-1.387779938834303e-17,1.671679973602295,2.166670083999634,0
-6.938890181594472e-18,1.673329949378967,2.163959980010986,0
-6.938890181594472e-18,1.669600009918213,2.170000076293945,0
-6.938890181594472e-18,1.669999957084656,2.16936993598938,0
0,1.667520046234131,2.173330068588257,0
0,1.665339946746826,2.176670074462891,0
6.938890181594472e-18,1.666669964790344,2.174629926681519,0
0,1.651640057563782,2.196670055389404,0
0,1.653329968452454,2.194299936294556,0
0,1.649209976196289,2.200000047683716,0
6.938890181594472e-18,1.649999976158142,2.198930025100708,0
-1.734719960459204e-18,1.646780014038086,2.203330039978027,0
0,1.644309997558594,2.206670045852661,0
0,1.646669983863831,2.203490018844604,0
0,1.643329977989197,2.207950115203857,0
1.387779938834303e-17,1.641770005226135,2.210000038146973,0
0,1.639209985733032,2.213330030441284,0
0,1.639999985694885,2.21232008934021,0
1.994930012139858e-17,1.636639952659607,2.216670036315918,0
-7.806259777798695e-18,1.636669993400574,2.216629981994629,0
0,1.634039998054504,2.220000028610229,0
-2.775559877668606e-17,1.631379961967468,2.223330020904541,0
6.938890181594472e-18,1.63332998752594,2.220880031585693,0
1.387779938834303e-17,1.628679990768433,2.226670026779175,0
1.387779938834303e-17,1.629999995231628,2.225039958953857,0
6.938890181594472e-18,1.625959992408752,2.230000019073486,0
0,1.626670002937317,2.229140043258667,0
1.387779938834303e-17,1.623219966888428,2.233330011367798,0
-1.040830032401083e-17,1.623329997062683,2.233200073242188,0
0,1.620460033416748,2.236670017242432,0
-6.938890181594472e-18,0.3433330059051514,2.189549922943115,0
1.387779938834303e-17,0.3436529934406281,2.190000057220459,0
0,0.3459660112857819,2.193330049514771,0
0,0.3466669917106628,2.194299936294556,0
0,0.3483589887619019,2.196670055389404,0
-1.387779938834303e-17,0.3499999940395355,2.198930025100708,0
0,0.3507890105247498,2.200000047683716,0
-1.734719960459204e-18,0.3532170057296753,2.203330039978027,0
0,0.3533329963684082,2.203490018844604,0
-1.387779938834303e-17,0.3556919991970062,2.206670045852661,0
0,0.3566670119762421,2.207950115203857,0
1.387779938834303e-17,0.358227014541626,2.210000038146973,0
0,0.3600000143051147,2.21232008934021,0
1.387779938834303e-17,0.3607909977436066,2.213330030441284,0
-1.301039960004645e-17,0.363332986831665,2.216629981994629,0
-4.336810240905666e-19,0.3633620142936707,2.216670036315918,0
0,0.3659639954566956,2.220000028610229,0
-1.387779938834303e-17,0.3666670024394989,2.220880031585693,0
-1.387779938834303e-17,0.3686229884624481,2.223330020904541,0
0,0.3700000047683716,2.225039958953857,0
1.387779938834303e-17,0.3713200092315674,2.226670026779175,0
6.938890181594472e-18,0.3733330070972443,2.229140043258667,0
0,0.3740409910678864,2.230000019073486,0
1.214309990060399e-17,0.3766669929027557,2.233200073242188,0
-1.561249970326269e-17,0.3767769932746887,2.233330011367798,0
0,0.3795369863510132,2.236670017242432,0
0,0.3799999952316284,2.237210035324097,0
1.387779938834303e-17,0.3823440074920654,2.240000009536743,0
0,0.3833329975605011,2.241159915924072,0
1.387779938834303e-17,0.3851909935474396,2.243330001831055,0
-1.387779938834303e-17,0.386667013168335,2.245049953460693,0
1.387779938834303e-17,0.3880690038204193,2.246670007705688,0
1.387779938834303e-17,0.3899999856948853,2.248889923095703,0
1.387779938834303e-17,0.3909739851951599,2.25,0
0,0.3933329880237579,2.252690076828003,0
6.938890181594472e-18,0.3939020037651062,2.253329992294312,0
1.734720001818234e-17,0.3966670036315918,2.256459951400757,0
1.040830032401083e-17,0.3968519866466522,2.256669998168945,0
0,0.3998259902000427,2.259999990463257,0
0,0.4000000059604645,2.260190010070801,0
0,0.4028350114822388,2.263329982757568,0
0,0.4033330082893372,2.263880014419556,0
0,0.4058780074119568,2.266669988632202,0
-6.938890181594472e-18,0.4066669940948486,2.267519950866699,0
-1.387779938834303e-17,0.4089530110359192,2.269999980926514,0
1.387779938834303e-17,0.4099999964237213,2.271120071411133,0
1.387779938834303e-17,0.4120579957962036,2.273329973220825,0
0,0.413332998752594,2.274689912796021,0
-1.387779938834303e-17,0.4151920080184937,2.276669979095459,0
0,0.4166670143604279,2.278229951858521,0
2.775559877668606e-17,0.4183529913425446,2.279999971389771,0
-1.387779938834303e-17,0.4199999868869781,2.281719923019409,0
0,0.4215430021286011,2.283329963684082,0
0,0.4233329892158508,2.285190105438232,0
0,0.4247600138187408,2.286669969558716,0
0,0.4266670048236847,2.28863000869751,0
0,0.4280050098896027,2.289999961853027,0
0,0.4300000071525574,2.292040109634399,0
0,0.4312779903411865,2.293329954147339,0
0,1.617660045623779,2.240000009536743,0
0,1.620000004768372,2.237210035324097,0
0,1.614809989929199,2.243330001831055,0
0,1.61667001247406,2.241159915924072,0
0,1.611930012702942,2.246670007705688,0
0,1.613330006599426,2.245049953460693,0
-2.775559877668606e-17,1.60903000831604,2.25,0
1.387779938834303e-17,1.610000014305115,2.248889923095703,0
1.387779938834303e-17,1.606099963188171,2.253329992294312,0
-1.387779938834303e-17,1.606670022010803,2.252690076828003,0
1.734720001818234e-17,1.603150010108948,2.256669998168945,0
1.387779938834303e-17,1.603330016136169,2.256459951400757,0
0,1.600170016288757,2.259999990463257,0
0,1.597169995307922,2.263329982757568,0
0,1.600000023841858,2.260190010070801,0
0,1.594120025634766,2.266669988632202,0
0,1.596670031547546,2.263880014419556,0
1.387779938834303e-17,1.591050028800964,2.269999980926514,0
-6.938890181594472e-18,1.593330025672913,2.267519950866699,0
1.387779938834303e-17,1.587939977645874,2.273329973220825,0
0,1.590000033378601,2.271120071411133,0
0,1.584810018539429,2.276669979095459,0
0,1.58667004108429,2.274689912796021,0
-1.387779938834303e-17,1.581650018692017,2.279999971389771,0
0,1.583330035209656,2.278219938278198,0
-1.387779938834303e-17,1.578459978103638,2.283329963684082,0
-1.387779938834303e-17,1.580000042915344,2.281719923019409,0
0,1.576670050621033,2.285190105438232,0
1.387779938834303e-17,1.575240015983582,2.286669969558716,0
0,1.571990013122559,2.289999961853027,0
1.387779938834303e-17,1.573330044746399,2.28863000869751,0
1.387779938834303e-17,1.568719983100891,2.293329954147339,0
1.387779938834303e-17,1.570000052452087,2.292040109634399,0
1.387779938834303e-17,1.565420031547546,2.296669960021973,0
0,1.566669940948486,2.295409917831421,0
1.387779938834303e-17,1.562090039253235,2.299999952316284,0
0,1.563330054283142,2.298759937286377,0
0,1.558740019798279,2.303329944610596,0
1.387779938834303e-17,1.559999942779541,2.302079916000366,0
0,1.555349946022034,2.306669950485229,0
-1.387779938834303e-17,1.556669950485229,2.305370092391968,0
1.387779938834303e-17,1.551939964294434,2.309999942779541,0
1.387779938834303e-17,1.553329944610596,2.308640003204346,0
0,1.548499941825867,2.313329935073853,0
0,1.549999952316284,2.311880111694336,0
-1.387779938834303e-17,1.545029997825623,2.316669940948486,0
1.387779938834303e-17,1.546669960021973,2.31508994102478,0
0,1.541530013084412,2.319999933242798,0
1.387779938834303e-17,1.543329954147339,2.318279981613159,0
0,1.537999987602234,2.323329925537109,0
0,1.539999961853027,2.321449995040894,0
0,1.534440040588379,2.326669931411743,0
0,1.536669969558716,2.324579954147339,0
0,1.530850052833557,2.329999923706055,0
0,1.533329963684082,2.327699899673462,0
1.387779938834303e-17,1.529999971389771,2.330790042877197,0
0,1.527230024337769,2.333329916000366,0
0,1.523569941520691,2.336669921875,0
6.938890181594472e-18,1.526669979095459,2.333849906921387,0
1.214309990060399e-17,1.519870042800903,2.339999914169312,0
8.673619861425873e-18,1.519999980926514,2.339879989624023,0
3.469449847085758e-18,1.523329973220825,2.336879968643188,0
-1.387779938834303e-17,1.516149997711182,2.343329906463623,0
-1.387779938834303e-17,1.516669988632202,2.342869997024536,0
0,1.512400031089783,2.346669912338257,0
1.387779938834303e-17,1.513329982757568,2.345829963684082,0
0,1.508620023727417,2.349999904632568,0
0,1.509999990463257,2.348779916763306,0
0,1.504809975624084,2.35332989692688,0
-1.387779938834303e-17,1.506669998168945,2.351710081100464,0
0,1.500970005989075,2.356669902801514,0
-1.387779938834303e-17,1.503329992294312,2.354619979858398,0
-1.387779938834303e-17,0.4333330094814301,2.295409917831421,0
1.387779938834303e-17,0.434578001499176,2.296669960021973,0
0,0.4366669952869415,2.298759937286377,0
-1.387779938834303e-17,0.4379070103168488,2.299999952316284,0
0,0.4399999976158142,2.302079916000366,0
0,0.4412640035152435,2.303329944610596,0
1.387779938834303e-17,0.4433329999446869,2.305370092391968,0
0,0.4446490108966827,2.306669950485229,0
1.387779938834303e-17,0.4466669857501984,2.308640003204346,0
0,0.448062002658844,2.309999942779541,0
-2.775559877668606e-17,0.449999988079071,2.311880111694336,0
1.387779938834303e-17,0.4515039920806885,2.313329935073853,0
1.387779938834303e-17,0.4533329904079437,2.31508994102478,0
1.387779938834303e-17,0.4549739956855774,2.316669940948486,0
0,0.4566670060157776,2.318279981613159,0
1.387779938834303e-17,0.4584729969501495,2.319999933242798,0
0,0.4600000083446503,2.321449995040894,0
1.387779938834303e-17,0.4620020091533661,2.323329925537109,0
0,0.4633330106735229,2.324589967727661,0
0,0.4655610024929047,2.326669931411743,0
-1.387779938834303e-17,0.4666669964790344,2.327699899673462,0
6.938890181594472e-18,0.4691509902477264,2.329999923706055,0
1.387779938834303e-17,0.4699999988079071,2.330790042877197,0
0,0.4727739989757538,2.333329916000366,0
0,0.4733330011367798,2.333849906921387,0
0,0.4764330089092255,2.336669921875,0
0,0.4766669869422913,2.336879968643188,0
5.204170014340115e-18,0.4799999892711639,2.339879989624023,0
1.214309990060399e-17,0.4801279902458191,2.339999914169312,0
-1.387779938834303e-17,0.4833329916000366,2.342869997024536,0
-6.938890181594472e-18,0.4838519990444183,2.343329906463623,0
0,0.4866670072078705,2.345829963684082,0
1.387779938834303e-17,0.4876019954681396,2.346669912338257,0
1.387779938834303e-17,0.4900000095367432,2.348779916763306,0
-1.561249970326269e-17,1.493149995803833,2.363329887390137,0
0,1.493330001831055,2.363179922103882,0
0,1.489189982414246,2.366669893264771,0
-2.081669990969516e-17,1.490000009536743,2.365979909896851,0
0,1.485209941864014,2.369999885559082,0
-1.387779938834303e-17,1.486670017242432,2.368779897689819,0
0,1.481189966201782,2.373330116271973,0
1.387779938834303e-17,1.483330011367798,2.371560096740723,0
-1.387779938834303e-17,0.4913789927959442,2.349999904632568,0
1.387779938834303e-17,0.4933330118656158,2.351710081100464,0
0,0.4951870143413544,2.35332989692688,0
0,0.4966669976711273,2.354619979858398,0
1.387779938834303e-17,0.4990299940109253,2.356669902801514,0
0,0.5,2.357510089874268,0
0,0.5029150247573853,2.359999895095825,0
0,0.5033329725265503,2.360359907150269,0
-2.081669990969516e-17,0.5066670179367065,2.363179922103882,0
-5.204170014340115e-18,0.5068479776382446,2.363329887390137,0
-1.387779938834303e-17,0.5099999904632568,2.365979909896851,0
-2.081669990969516e-17,0.5108090043067932,2.366669893264771,0
-1.387779938834303e-17,0.5133330225944519,2.368779897689819,0
0,0.5147950053215027,2.369999885559082,0
0,0.5166670083999634,2.371560096740723,0
-1.387779938834303e-17,0.5188140273094177,2.373330116271973,0
-6.938890181594472e-18,0.5704659819602966,2.413330078125,0
1.387779938834303e-17,0.5733330249786377,2.415410041809082,0
0,0.5750719904899597,2.416670083999634,0
0,0.5766670107841492,2.417819976806641,0
0,0.5797349810600281,2.420000076293945,0
0,0.5799999833106995,2.420190095901489,0
1.387779938834303e-17,0.5833330154418945,2.42251992225647,0
0,0.5844730138778687,2.423330068588257,0
0,0.586667001247406,2.424880027770996,0
0,0.5892429947853088,2.426670074462891,0
6.938890181594472e-18,0.5899999737739563,2.427200078964233,0
1.387779938834303e-17,0.5933330059051514,2.429460048675537,0
6.938890181594472e-18,0.594103991985321,2.430000066757202,0
0,0.5966669917106628,2.431750059127808,0
-6.938890181594472e-18,0.5989980101585388,2.433330059051514,0
0,0.6000000238418579,2.434020042419434,0
-1.387779938834303e-17,0.6033329963684082,2.436219930648804,0
6.938890181594472e-18,0.6039850115776062,2.436670064926147,0
1.387779938834303e-17,0.6066669821739197,2.43845009803772,0
6.938890181594472e-18,0.6090130209922791,2.440000057220459,0
-6.938890181594472e-18,0.6100000143051147,2.440659999847412,0
-2.081669990969516e-17,0.613332986831665,2.442800045013428,0
6.938890181594472e-18,0.6141390204429626,2.443330049514771,0
-1.387779938834303e-17,0.5199999809265137,2.374320030212402,0
-6.938890181594472e-18,0.5228800177574158,2.376669883728027,0
6.938890181594472e-18,0.5233330130577087,2.377039909362793,0
-6.938890181594472e-18,0.5266669988632202,2.379719972610474,0
6.938890181594472e-18,0.5270029902458191,2.380000114440918,0
0,0.5299999713897705,2.382400035858154,0
1.387779938834303e-17,0.5311499834060669,2.383330106735229,0
0,0.5333330035209656,2.385080099105835,0
0,0.5353270173072815,2.386670112609863,0
1.387779938834303e-17,0.5366669893264771,2.387739896774292,0
0,0.5395539999008179,2.390000104904175,0
6.938890181594472e-18,0.5400000214576721,2.390360116958618,0
-6.938890181594472e-18,0.5433329939842224,2.392930030822754,0
0,0.5438439846038818,2.393330097198486,0
-1.387779938834303e-17,0.5466669797897339,2.395509958267212,0
1.387779938834303e-17,0.5481569766998291,2.39667010307312,0
-1.387779938834303e-17,0.550000011920929,2.39808988571167,0
0,0.5525090098381042,2.400000095367432,0
0,0.5533329844474792,2.400629997253418,0
1.734720001818234e-17,0.5566669702529907,2.403130054473877,0
1.387779938834303e-17,0.5569339990615845,2.403330087661743,0
-2.775559877668606e-17,0.5600000023841858,2.405620098114014,0
1.387779938834303e-17,0.5613920092582703,2.406670093536377,0
0,0.5633329749107361,2.408119916915894,0
0,0.5658890008926392,2.410000085830688,0
-6.938890181594472e-18,0.5666670203208923,2.410579919815063,0
1.387779938834303e-17,0.5699999928474426,2.412990093231201,0
0,1.468850016593933,2.383330106735229,0
-1.387779938834303e-17,1.470000028610229,2.382400035858154,0
-1.387779938834303e-17,1.464669942855835,2.386670112609863,0
0,1.466670036315918,2.385080099105835,0
0,1.460450053215027,2.390000104904175,0
0,1.463330030441284,2.387739896774292,0
-6.938890181594472e-18,1.456159949302673,2.393330097198486,0
0,1.456670045852661,2.392930030822754,0
0,1.460000038146973,2.390360116958618,0
0,1.451840043067932,2.39667010307312,0
1.387779938834303e-17,1.453330039978027,2.395509958267212,0
0,1.447489976882935,2.400000095367432,0
0,1.450000047683716,2.39808988571167,0
-1.040830032401083e-17,1.44307005405426,2.403330087661743,0
-6.938890181594472e-18,1.443330049514771,2.403130054473877,0
6.938890181594472e-18,1.446670055389404,2.400629997253418,0
1.387779938834303e-17,1.438609957695007,2.406670093536377,0
-1.387779938834303e-17,1.440000057220459,2.405620098114014,0
0,1.434110045433044,2.410000085830688,0
0,1.436669945716858,2.408119916915894,0
-6.938890181594472e-18,1.429530024528503,2.413330078125,0
6.938890181594472e-18,1.429999947547913,2.412990093231201,0
-6.938890181594472e-18,1.433330059051514,2.410579919815063,0
1.387779938834303e-17,1.424929976463318,2.416670083999634,0
-1.387779938834303e-17,1.426669955253601,2.415410041809082,0
0,1.420259952545166,2.420000076293945,0
0,1.423329949378967,2.417819976806641,0
-1.387779938834303e-17,1.41552996635437,2.423330068588257,0
-1.387779938834303e-17,1.416669964790344,2.42251992225647,0
0,1.419999957084656,2.420190095901489,0
-6.938890181594472e-18,1.410760045051575,2.426670074462891,0
0,1.41332995891571,2.424880027770996,0
6.938890181594472e-18,1.497089982032776,2.359999895095825,0
0,1.5,2.357510089874268,0
0,1.496670007705688,2.360359907150269,0
0,1.477120041847229,2.376669883728027,0
0,1.480000019073486,2.374320030212402,0
1.387779938834303e-17,1.473000049591064,2.380000114440918,0
-1.734720001818234e-17,1.473330020904541,2.379719972610474,0
0,1.476670026779175,2.377039909362793,0
-6.938890181594472e-18,1.405900001525879,2.430000066757202,0
-6.938890181594472e-18,1.406669974327087,2.429460048675537,0
0,1.409999966621399,2.427200078964233,0
-6.938890181594472e-18,1.401000022888184,2.433330059051514,0
1.387779938834303e-17,1.403329968452454,2.431750059127808,0
-1.387779938834303e-17,1.3960200548172,2.436670064926147,0
-1.387779938834303e-17,1.396669983863831,2.436219930648804,0
0,1.399999976158142,2.434020042419434,0
0,1.390990018844604,2.440000057220459,0
-1.387779938834303e-17,1.393329977989197,2.43845009803772,0
0,1.385859966278076,2.443330049514771,0
1.387779938834303e-17,1.386669993400574,2.442800045013428,0
6.938890181594472e-18,1.389999985694885,2.440659999847412,0
6.938890181594472e-18,1.380689978599548,2.446670055389404,0
0,1.38332998752594,2.444969892501831,0
0,1.375409960746765,2.450000047683716,0
1.387779938834303e-17,1.376670002937317,2.449199914932251,0
-6.938890181594472e-18,1.379999995231628,2.447119951248169,0
0,1.37007999420166,2.453330039978027,0
0,1.373329997062683,2.451319932937622,0
-6.938890181594472e-18,1.364650011062622,2.456670045852661,0
1.387779938834303e-17,1.36667001247406,2.455420017242432,0
0,1.370000004768372,2.453380107879639,0
-1.387779938834303e-17,1.360000014305115,2.459460020065308,0
0,1.363330006599426,2.457479953765869,0
-1.387779938834303e-17,0.6166669726371765,2.444969892501831,0
-6.938890181594472e-18,0.6193109750747681,2.446670055389404,0
0,0.6200000047683716,2.447119951248169,0
1.387779938834303e-17,0.6233329772949219,2.449199914932251,0
6.938890181594472e-18,0.6245859861373901,2.450000047683716,0
-1.387779938834303e-17,0.6266670227050781,2.451319932937622,0
0,0.6299219727516174,2.453330039978027,0
0,0.6299999952316284,2.453380107879639,0
2.775559877668606e-17,0.6333330273628235,2.455420017242432,0
-6.938890181594472e-18,0.6353489756584167,2.456670045852661,0
-1.387779938834303e-17,0.636667013168335,2.457479953765869,0
0,0.6399999856948853,2.459460020065308,0
6.938890181594472e-18,0.6408740282058716,2.460000038146973,0
-1.387779938834303e-17,0.6433330178260803,2.461479902267456,0
0,0.6464700102806091,2.463330030441284,0
0,0.6466670036315918,2.463449954986572,0
-1.387779938834303e-17,0.6499999761581421,2.465389966964722,0
0,0.6521739959716797,2.466670036315918,0
0,0.6533330082893372,2.467350006103516,0
-1.387779938834303e-17,0.6566669940948486,2.469229936599731,0
6.938890181594472e-18,0.6579869985580444,2.470000028610229,0
0,0.6600000262260437,2.471159934997559,0
-1.387779938834303e-17,0.663332998752594,2.473010063171387,0
6.938890181594472e-18,0.6639000177383423,2.473330020904541,0
1.387779938834303e-17,0.6666669845581055,2.47487998008728,0
-8.673620481811333e-19,0.6699169874191284,2.476670026779175,0
0,0.6700000166893005,2.476710081100464,0
1.387779938834303e-17,0.6733329892158508,2.478519916534424,0
-6.938890181594472e-18,1.359130024909973,2.460000038146973,0
-1.734719960459204e-18,1.353530049324036,2.463330030441284,0
0,1.356670022010803,2.461479902267456,0
1.387779938834303e-17,1.347830057144165,2.466670036315918,0
1.387779938834303e-17,1.350000023841858,2.465389966964722,0
1.734719960459204e-18,1.353330016136169,2.463449954986572,0
-1.387779938834303e-17,1.342010021209717,2.470000028610229,0
-1.387779938834303e-17,1.343330025672913,2.469229936599731,0
1.387779938834303e-17,1.346670031547546,2.467350006103516,0
0,1.336099982261658,2.473330020904541,0
-2.081669990969516e-17,1.33667004108429,2.473010063171387,0
0,1.340000033378601,2.471159934997559,0
0,1.330080032348633,2.476670026779175,0
1.387779938834303e-17,1.333330035209656,2.47487998008728,0
6.938890181594472e-18,1.32394003868103,2.480000019073486,0
-1.387779938834303e-17,1.326670050621033,2.478519916534424,0
0,1.330000042915344,2.476710081100464,0
0,1.317669987678528,2.483330011367798,0
1.387779938834303e-17,1.320000052452087,2.482089996337891,0
0,1.323330044746399,2.480340003967285,0
0,1.313330054283142,2.485579967498779,0
0,1.316669940948486,2.483880043029785,0
-1.387779938834303e-17,0.7066670060157776,2.495599985122681,0
0,0.7088469862937927,2.496670007705688,0
0,1.311259984970093,2.486670017242432,0
0,1.304710030555725,2.490000009536743,0
-1.387779938834303e-17,1.306669950485229,2.489000082015991,0
0,1.309999942779541,2.487329959869385,0
0,1.298009991645813,2.493330001831055,0
0,1.299999952316284,2.492340087890625,0
0,1.303329944610596,2.490710020065308,0
0,1.291149973869324,2.496670007705688,0
0,1.293329954147339,2.495599985122681,0
0,1.296669960021973,2.494009971618652,0
6.938890181594472e-18,1.284119963645935,2.5,0
-2.775559877668606e-17,1.286669969558716,2.49879002571106,0
0,1.289999961853027,2.49724006652832,0
0,1.27689003944397,2.503329992294312,0
-1.387779938834303e-17,1.279999971389771,2.50189995765686,0
6.938890181594472e-18,1.283329963684082,2.500380039215088,0
-1.040830032401083e-17,1.269449949264526,2.506669998168945,0
1.734720001818234e-17,1.269999980926514,2.506419897079468,0
0,1.273329973220825,2.504940032958984,0
1.734719960459204e-18,1.276669979095459,2.503439903259277,0
0,0.7099999785423279,2.49724006652832,0
-1.387779938834303e-17,0.7133330106735229,2.49879002571106,0
0,0.7158830165863037,2.5,0
0,0.7166669964790344,2.500380039215088,0
0,0.7200000286102295,2.50189995765686,0
-1.734719960459204e-18,0.723110020160675,2.503329992294312,0
-1.734719960459204e-18,0.7233330011367798,2.503439903259277,0
1.387779938834303e-17,0.7266669869422913,2.504940032958984,0
1.734720001818234e-17,0.7300000190734863,2.506419897079468,0
1.040830032401083e-17,0.7305480241775513,2.506669998168945,0
0,0.7333329916000366,2.507910013198853,0
2.775559877668606e-17,0.7366669774055481,2.509320020675659,0
-6.938890181594472e-18,0.73819899559021,2.509999990463257,0
0,0.7400000095367432,2.510790109634399,0
1.387779938834303e-17,0.7433329820632935,2.512170076370239,0
-3.469449847085758e-18,0.7460880279541016,2.513329982757568,0
0,0.7466670274734497,2.513590097427368,0
0,0.75,2.514950037002563,0
1.387779938834303e-17,0.7533329725265503,2.516279935836792,0
0,0.7542549967765808,2.516669988632202,0
-1.387779938834303e-17,0.7566670179367065,2.51764988899231,0
0,0.7599999904632568,2.518929958343506,0
0,0.7627009749412537,2.519999980926514,0
0,0.7633330225944519,2.520260095596313,0
1.387779938834303e-17,0.7666670083999634,2.521529912948608,0
1.387779938834303e-17,0.7699999809265137,2.522759914398193,0
-6.938890181594472e-18,0.7714859843254089,2.523329973220825,0
0,0.7733330130577087,2.52403998374939,0
0,0.7766669988632202,2.525229930877686,0
2.081669990969516e-17,0.7799999713897705,2.526429891586304,0
-6.938890181594472e-18,0.7806299924850464,2.526669979095459,0
0,0.6760590076446533,2.480000019073486,0
0,0.6766669750213623,2.480340003967285,0
-2.775559877668606e-17,0.6800000071525574,2.482089996337891,0
0,0.6823310256004333,2.483330011367798,0
-6.938890181594472e-18,0.6833329796791077,2.483880043029785,0
-1.387779938834303e-17,0.6866670250892639,2.485579967498779,0
6.938890181594472e-18,0.6887369751930237,2.486670017242432,0
0,0.6899999976158142,2.487329959869385,0
0,0.6933330297470093,2.489000082015991,0
0,0.695285975933075,2.490000009536743,0
0,0.6966670155525208,2.490710020065308,0
0,0.699999988079071,2.492340087890625,0
6.938890181594472e-18,0.7019850015640259,2.493330001831055,0
-1.387779938834303e-17,0.7033330202102661,2.494009971618652,0
0,0.9233329892158508,2.560760021209717,0
1.387779938834303e-17,0.9266669750213623,2.561150074005127,0
-1.387779938834303e-17,0.9300000071525574,2.561520099639893,0
0,0.9333329796791077,2.561870098114014,0
0,0.9366670250892639,2.562210083007812,0
1.387779938834303e-17,0.9399999976158142,2.562530040740967,0
-2.775559877668606e-17,0.9433330297470093,2.562839984893799,0
0,1.261800050735474,2.509999990463257,0
2.775559877668606e-17,1.263329982757568,2.509320020675659,0
0,1.266669988632202,2.507910013198853,0
3.469449847085758e-18,1.253909945487976,2.513329982757568,0
-1.387779938834303e-17,1.256669998168945,2.512170076370239,0
0,1.259999990463257,2.510790109634399,0
0,1.245749950408936,2.516669988632202,0
2.081669990969516e-17,1.246670007705688,2.516279935836792,0
0,1.25,2.514950037002563,0
0,1.253329992294312,2.513590097427368,0
3.469449847085758e-18,1.237300038337708,2.519999980926514,0
0,1.240000009536743,2.518929958343506,0
1.387779938834303e-17,1.243330001831055,2.51764988899231,0
0,1.228510022163391,2.523329973220825,0
-6.938890181594472e-18,1.230000019073486,2.522759914398193,0
0,1.233330011367798,2.521529912948608,0
0,1.236670017242432,2.520260095596313,0
-3.469449847085758e-18,1.219370007514954,2.526669979095459,0
6.938890181594472e-18,1.220000028610229,2.526429891586304,0
0,1.223330020904541,2.525229930877686,0
0,1.226670026779175,2.52403998374939,0
0,1.213330030441284,2.528779983520508,0
0,1.216670036315918,2.527650117874146,0
0,0.7833330035209656,2.527650117874146,0
-1.387779938834303e-17,0.7866669893264771,2.528779983520508,0
2.081669990969516e-17,0.7900000214576721,2.529930114746094,0
-3.469449847085758e-18,0.7901840209960938,2.529999971389771,0
1.387779938834303e-17,0.7933329939842224,2.531080007553101,0
0,0.7966669797897339,2.532160043716431,0
-5.204170014340115e-18,0.800000011920929,2.533260107040405,0
-5.204170014340115e-18,0.8002150058746338,2.533329963684082,0
0,0.8033329844474792,2.534349918365479,0
0,0.8066669702529907,2.535379886627197,0
-2.428610053953447e-17,0.8100000023841858,2.536410093307495,0
-3.469449847085758e-18,0.8107979893684387,2.536669969558716,0
1.387779938834303e-17,0.8133329749107361,2.537460088729858,0
-1.387779938834303e-17,0.8166670203208923,2.538429975509644,0
0,0.8199999928474426,2.539400100708008,0
0,0.8220229744911194,2.539999961853027,0
0,0.8233330249786377,2.540390014648438,0
-1.387779938834303e-17,0.8266670107841492,2.541330099105835,0
2.775559877668606e-17,0.8299999833106995,2.542229890823364,0
1.734719960459204e-18,1.051169991493225,2.563329935073853,0
2.081669990969516e-17,1.053329944610596,2.563139915466309,0
1.387779938834303e-17,1.056669950485229,2.562839984893799,0
0,1.059999942779541,2.562530040740967,0
0,1.063330054283142,2.562210083007812,0
-1.387779938834303e-17,0.9933329820632935,2.565380096435547,0
0,0.9966670274734497,2.565399885177612,0
-1.387779938834303e-17,1,2.565409898757935,0
0,1.003329992294312,2.565399885177612,0
-1.387779938834303e-17,1.006669998168945,2.565380096435547,0
1.387779938834303e-17,1.009999990463257,2.565330028533936,0
-2.775559877668606e-17,1.013329982757568,2.565269947052002,0
-1.387779938834303e-17,1.016669988632202,2.565200090408325,0
2.775559877668606e-17,1.019999980926514,2.565099954605103,0
1.387779938834303e-17,1.023329973220825,2.564990043640137,0
-1.387779938834303e-17,1.026669979095459,2.564860105514526,0
0,1.029999971389771,2.564719915390015,0
-1.387779938834303e-17,1.033329963684082,2.564549922943115,0
-1.387779938834303e-17,1.036669969558716,2.564369916915894,0
0,1.039999961853027,2.564169883728027,0
0,1.043329954147339,2.563950061798096,0
-6.938890181594472e-18,1.046669960021973,2.563699960708618,0
0,1.049999952316284,2.563440084457397,0
1.734719960459204e-18,1.153010010719299,2.546669960021973,0
0,1.153329968452454,2.546580076217651,0
-1.387779938834303e-17,1.156669974327087,2.545739889144897,0
0,1.159999966621399,2.544909954071045,0
-3.469449847085758e-18,1.138810038566589,2.549999952316284,0
1.387779938834303e-17,1.139999985694885,2.549720048904419,0
1.387779938834303e-17,1.143329977989197,2.548959970474243,0
2.775559877668606e-17,1.146669983863831,2.548199892044067,0
1.387779938834303e-17,1.149999976158142,2.547420024871826,0
-1.734719960459204e-18,1.122949957847595,2.553329944610596,0
-1.734720001818234e-17,1.123329997062683,2.553250074386597,0
-2.775559877668606e-17,1.126670002937317,2.552570104598999,0
-1.387779938834303e-17,1.129999995231628,2.551899909973145,0
0,1.13332998752594,2.551209926605225,0
0,1.136669993400574,2.55049991607666,0
-3.469449847085758e-18,1.104679942131042,2.556669950485229,0
1.387779938834303e-17,1.106670022010803,2.556319952011108,0
1.387779938834303e-17,1.110000014305115,2.555730104446411,0
1.387779938834303e-17,1.113330006599426,2.555150032043457,0
0,1.11667001247406,2.554559946060181,0
0,1.120000004768372,2.553930044174194,0
1.734719960459204e-18,1.082419991493225,2.559999942779541,0
-1.040830032401083e-17,1.083330035209656,2.559870004653931,0
-1.387779938834303e-17,1.08667004108429,2.559410095214844,0
-1.387779938834303e-17,1.090000033378601,2.558939933776855,0
-1.387779938834303e-17,1.093330025672913,2.558459997177124,0
0,1.096670031547546,2.55797004699707,0
0,1.100000023841858,2.557460069656372,0
0,1.103330016136169,2.556910037994385,0
6.938890181594472e-18,0.8333330154418945,2.543139934539795,0
3.469449847085758e-18,0.8340280055999756,2.543329954147339,0
0,0.836667001247406,2.544059991836548,0
-1.387779938834303e-17,0.8399999737739563,2.544909954071045,0
-1.387779938834303e-17,0.8433330059051514,2.545739889144897,0
-3.469449847085758e-18,0.8466669917106628,2.546580076217651,0
0,0.846992015838623,2.546669960021973,0
0,0.8500000238418579,2.547420024871826,0
1.387779938834303e-17,0.8533329963684082,2.548199892044067,0
1.387779938834303e-17,0.8566669821739197,2.548959970474243,0
1.387779938834303e-17,0.8600000143051147,2.549720048904419,0
0,0.8611950278282166,2.549999952316284,0
-6.938890181594472e-18,0.863332986831665,2.55049991607666,0
0,0.8666669726371765,2.551209926605225,0
1.387779938834303e-17,0.8700000047683716,2.551899909973145,0
0,0.8733329772949219,2.552570104598999,0
-2.081669990969516e-17,0.8766670227050781,2.553250074386597,0
-1.734719960459204e-18,0.8770470023155212,2.553329944610596,0
0,0.8799999952316284,2.553930044174194,0
-1.387779938834303e-17,0.8833330273628235,2.554559946060181,0
-1.387779938834303e-17,0.886667013168335,2.555150032043457,0
0,0.8899999856948853,2.555730104446411,0
1.387779938834303e-17,0.8933330178260803,2.556319952011108,0
0,0.8953189849853516,2.556669950485229,0
3.469449847085758e-18,0.8966670036315918,2.556910037994385,0
1.387779938834303e-17,0.8999999761581421,2.557460069656372,0
-1.387779938834303e-17,0.9033330082893372,2.55797004699707,0
1.387779938834303e-17,0.9066669940948486,2.558459997177124,0
-2.775559877668606e-17,0.9100000262260437,2.558939933776855,0
0,0.913332998752594,2.559410095214844,0
1.387779938834303e-17,0.9166669845581055,2.559870004653931,0
-1.734719960459204e-18,0.9175840020179749,2.559999942779541,0
6.938890181594472e-18,0.9200000166893005,2.560329914093018,0
-5.204170014340115e-18,1.209820032119751,2.529999971389771,0
0,1.210000038146973,2.529930114746094,0
-3.469449847085758e-18,1.199790000915527,2.533329963684082,0
2.255140022461482e-17,1.200000047683716,2.533260107040405,0
-2.775559877668606e-17,1.203330039978027,2.532160043716431,0
0,1.206670045852661,2.531080007553101,0
-3.469449847085758e-18,1.189200043678284,2.536669969558716,0
3.469449847085758e-18,1.190000057220459,2.536410093307495,0
0,1.193330049514771,2.535379886627197,0
0,1.196670055389404,2.534349918365479,0
-6.938890181594472e-18,1.177979946136475,2.539999961853027,0
1.387779938834303e-17,1.179999947547913,2.539400100708008,0
-1.387779938834303e-17,1.183330059051514,2.538429975509644,0
-1.387779938834303e-17,1.186669945716858,2.537460088729858,0
6.938890181594472e-18,1.165969967842102,2.543329954147339,0
2.428610053953447e-17,1.166669964790344,2.543139934539795,0
1.387779938834303e-17,1.169999957084656,2.542229890823364,0
-1.387779938834303e-17,1.173329949378967,2.541330099105835,0
0,1.176669955253601,2.540390014648438,0
0,1.16332995891571,2.544059991836548,0
2.081669990969516e-17,0.9466670155525208,2.563139915466309,0
1.734719960459204e-18,0.9488270282745361,2.563329935073853,0
-1.734719960459204e-18,0.949999988079071,2.563440084457397,0
6.938890181594472e-18,0.9533330202102661,2.563699960708618,0
0,0.9566670060157776,2.563950061798096,0
0,0.9599999785423279,2.564169883728027,0
1.387779938834303e-17,0.9633330106735229,2.564369916915894,0
1.387779938834303e-17,0.9666669964790344,2.564549922943115,0
0,0.9700000286102295,2.564719915390015,0
-1.387779938834303e-17,0.9733330011367798,2.564860105514526,0
1.387779938834303e-17,0.9766669869422913,2.564990043640137,0
2.775559877668606e-17,0.9800000190734863,2.565099954605103,0
-1.387779938834303e-17,0.9833329916000366,2.565200090408325,0
-2.775559877668606e-17,0.9866669774055481,2.565269947052002,0
1.387779938834303e-17,0.9900000095367432,2.565330028533936,0
0,1.066669940948486,2.561870098114014,0
0,1.070000052452087,2.561520099639893,0
0,1.073330044746399,2.561150074005127,0
1.387779938834303e-17,1.076670050621033,2.560760021209717,0
-6.938890181594472e-18,1.080000042915344,2.560329914093018,0


==> bubbleShape_Re35We125.csv <==
phi,x,y,z
0,1.675999999046326,1.027639985084534,0
-6.938890181594472e-18,1.675519943237305,1.027999997138977,0
-2.775559877668606e-17,1.674000024795532,1.029139995574951,0
0,1.672919988632202,1.029999971389771,0
1.387779938834303e-17,1.667999982833862,1.034250020980835,0
1.734720001818234e-17,1.666159987449646,1.03600001335144,0
1.040830032401083e-17,1.666000008583069,1.036159992218018,0
-6.938890181594472e-18,1.664190053939819,1.037999987602234,0
0,1.664000034332275,1.0382000207901,0
1.387779938834303e-17,1.662330031394958,1.039999961853027,0
1.387779938834303e-17,1.661999940872192,1.040359973907471,0
-1.387779938834303e-17,1.660560011863708,1.04200005531311,0
0,1.659999966621399,1.042659997940063,0
1.387779938834303e-17,1.658879995346069,1.044000029563904,0
1.387779938834303e-17,1.657999992370605,1.045089960098267,0
0,1.657269954681396,1.046000003814697,0
-6.938890181594472e-18,1.656000018119812,1.047680020332336,0
0,1.655750036239624,1.047999978065491,0
0,1.654330015182495,1.049999952316284,0
6.938890181594472e-18,1.654000043869019,1.050459980964661,0
-1.387779938834303e-17,1.652930021286011,1.052000045776367,0
0,1.651999950408936,1.053390026092529,0
0,1.65158998966217,1.054000020027161,0
2.775559877668606e-17,1.650349974632263,1.055999994277954,0
1.387779938834303e-17,1.649999976158142,1.056550025939941,0
0,1.649109959602356,1.057999968528748,0
1.734719960459204e-18,1.648000001907349,1.059919953346252,0
0,1.647950053215027,1.059999942779541,0
0,1.64683997631073,1.062000036239624,0
0,1.646000027656555,1.063549995422363,0
0,1.645750045776367,1.064000010490417,0
-2.775559877668606e-17,1.644739985466003,1.065999984741211,0
6.938890181594472e-18,1.644000053405762,1.067469954490662,0
-6.938890181594472e-18,1.643730044364929,1.067999958992004,0
1.387779938834303e-17,1.642799973487854,1.070000052452087,0
6.938890181594472e-18,0.2779999971389771,1.015820026397705,0
-3.469449847085758e-18,0.2771469950675964,1.016000032424927,0
0,0.2800000011920929,1.015490055084229,0
0,0.2820000052452087,1.015249967575073,0
0,0.2840000092983246,1.015089988708496,0
0,0.2860000133514404,1.014999985694885,0
-2.775559877668606e-17,0.2879999876022339,1.014979958534241,0
0,0.2899999916553497,1.015040040016174,0
0,0.2919999957084656,1.015159964561462,0
-1.387779938834303e-17,0.2939999997615814,1.015359997749329,0
-1.387779938834303e-17,0.2960000038146973,1.015640020370483,0
-3.469449847085758e-18,0.2979319989681244,1.016000032424927,0
1.734719960459204e-18,0.2700000107288361,1.017930030822754,0
1.734719960459204e-18,0.2698360085487366,1.01800000667572,0
0,0.2720000147819519,1.017269968986511,0
-1.387779938834303e-17,0.2739999890327454,1.016729950904846,0
-6.938890181594472e-18,0.2759999930858612,1.016250014305115,0
8.239939819612284e-18,0.2980000078678131,1.016010046005249,0
0,0.300000011920929,1.016459941864014,0
2.775559877668606e-17,0.3019999861717224,1.016939997673035,0
-1.387779938834303e-17,0.3039999902248383,1.017500042915344,0
6.938890181594472e-18,0.3054870069026947,1.01800000667572,0
0,0.2660000026226044,1.019500017166138,0
0,0.2649649977684021,1.019999980926514,0
-1.387779938834303e-17,0.2680000066757202,1.018700003623962,0
-2.081669990969516e-17,0.3059999942779541,1.018180012702942,0
2.775559877668606e-17,0.3079999983310699,1.018900036811829,0
-1.387779938834303e-17,0.3100000023841858,1.019690036773682,0
-6.938890181594472e-18,0.310683012008667,1.019999980926514,0
1.387779938834303e-17,0.2639999985694885,1.020470023155212,0
-2.775559877668606e-17,0.2619999945163727,1.021469950675964,0
-1.387779938834303e-17,0.3120000064373016,1.020599961280823,0
0,0.3140000104904175,1.021530032157898,0
1.387779938834303e-17,0.3148660063743591,1.021999955177307,0
2.775559877668606e-17,0.3160000145435333,1.022609949111938,0
-6.938890181594472e-18,0.3179999887943268,1.023720026016235,0
0,0.3184550106525421,1.02400004863739,0
6.938890181594472e-18,1.751850008964539,1.031999945640564,0
6.938890181594472e-18,1.75,1.030200004577637,0
-2.081669990969516e-17,1.751999974250793,1.032160043716431,0
-2.775559877668606e-17,1.753720045089722,1.034000039100647,0
1.387779938834303e-17,1.753999948501587,1.034309983253479,0
0,1.755450010299683,1.03600001335144,0
0,1.75600004196167,1.036669969558716,0
-1.387779938834303e-17,1.757060050964355,1.037999987602234,0
0,1.758000016212463,1.039260029792786,0
0,1.758550047874451,1.039999961853027,0
0,1.759899973869324,1.04200005531311,0
-3.469449847085758e-18,1.759999990463257,1.042150020599365,0
-2.775559877668606e-17,1.761170029640198,1.044000029563904,0
6.938890181594472e-18,1.76199996471405,1.045369982719421,0
0,1.762380003929138,1.046000003814697,0
-1.387779938834303e-17,1.763450026512146,1.047999978065491,0
0,1.764000058174133,1.049039959907532,0
1.387779938834303e-17,1.764500021934509,1.049999952316284,0
2.775559877668606e-17,1.765419960021973,1.052000045776367,0
6.938890181594472e-18,1.766000032424927,1.053259968757629,0
0,1.766340017318726,1.054000020027161,0
2.775559877668606e-17,1.767140030860901,1.055999994277954,0
-1.387779938834303e-17,1.767899990081787,1.057999968528748,0
0,1.76800000667572,1.05826997756958,0
0,1.768620014190674,1.059999942779541,0
1.387779938834303e-17,1.769240021705627,1.062000036239624,0
2.081669990969516e-17,1.769840002059937,1.064000010490417,0
3.469449847085758e-18,1.769999980926514,1.064550042152405,0
0,1.770409941673279,1.065999984741211,0
2.775559877668606e-17,1.770900011062622,1.067999958992004,0
-1.387779938834303e-17,1.771329998970032,1.070000052452087,0
0,0.2610909938812256,1.021999955177307,0
0,0.257999986410141,1.023880004882812,0
3.469449847085758e-18,0.2578200101852417,1.02400004863739,0
2.775559877668606e-17,0.2599999904632568,1.022639989852905,0
0,0.2560000121593475,1.02524995803833,0
0,0.2549940049648285,1.026000022888184,0
-2.775559877668606e-17,0.2540000081062317,1.026769995689392,0
-1.387779938834303e-17,0.252481997013092,1.027999997138977,0
1.387779938834303e-17,0.2520000040531158,1.028409957885742,0
-1.387779938834303e-17,0.250214010477066,1.029999971389771,0
1.387779938834303e-17,0.25,1.030200004577637,0
-1.734720001818234e-17,0.2481559962034225,1.031999945640564,0
6.938890181594472e-18,0.2479999959468842,1.032160043716431,0
-2.081669990969516e-17,0.2462780028581619,1.034000039100647,0
1.387779938834303e-17,0.2460000067949295,1.034309983253479,0
0,0.2445500046014786,1.03600001335144,0
-1.387779938834303e-17,0.2440000027418137,1.036669969558716,0
0,0.2429440021514893,1.037999987602234,0
0,0.2419999986886978,1.039260029792786,0
-2.775559877668606e-17,0.2414509952068329,1.039999961853027,0
-1.734720001818234e-17,0.2400999963283539,1.04200005531311,0
-6.938890181594472e-18,0.239999994635582,1.042150020599365,0
0,0.2388280034065247,1.044000029563904,0
-6.938890181594472e-18,0.2380000054836273,1.045379996299744,0
-1.387779938834303e-17,0.237623006105423,1.046000003814697,0
0,0.2365520000457764,1.047999978065491,0
1.387779938834303e-17,0.2360000014305115,1.049039959907532,0
2.775559877668606e-17,0.235496997833252,1.049999952316284,0
0,0.2345770001411438,1.052000045776367,0
6.938890181594472e-18,0.2339999973773956,1.053259968757629,0
0,0.2336609959602356,1.054000020027161,0
0,1.703999996185303,1.015640020370483,0
-2.168400002272793e-18,1.702059984207153,1.016000032424927,0
-1.387779938834303e-17,1.705999970436096,1.015359997749329,0
2.775559877668606e-17,1.70799994468689,1.015159964561462,0
2.775559877668606e-17,1.710000038146973,1.015040040016174,0
2.775559877668606e-17,1.712000012397766,1.014979958534241,0
0,1.71399998664856,1.014999985694885,0
0,1.715999960899353,1.015079975128174,0
2.775559877668606e-17,1.718000054359436,1.015249967575073,0
2.775559877668606e-17,1.720000028610229,1.015480041503906,0
0,1.722000002861023,1.015810012817383,0
0,1.722859978675842,1.016000032424927,0
0,1.695999979972839,1.017500042915344,0
-6.938890181594472e-18,1.694509983062744,1.01800000667572,0
0,1.697999954223633,1.016939997673035,0
2.775559877668606e-17,1.700000047683716,1.016459941864014,0
-1.257669970589816e-17,1.702000021934509,1.016010046005249,0
0,1.723999977111816,1.016250014305115,0
1.387779938834303e-17,1.72599995136261,1.016729950904846,0
1.387779938834303e-17,1.728000044822693,1.017269968986511,0
3.469449847085758e-18,1.730000019073486,1.017930030822754,0
1.734719960459204e-18,1.730170011520386,1.01800000667572,0
0,1.690000057220459,1.019680023193359,0
-6.938890181594472e-18,1.689319968223572,1.019999980926514,0
0,1.692000031471252,1.018900036811829,0
6.938890181594472e-18,1.694000005722046,1.018180012702942,0
1.387779938834303e-17,1.73199999332428,1.01868999004364,0
-1.387779938834303e-17,1.733999967575073,1.019500017166138,0
6.938890181594472e-18,1.735039949417114,1.019999980926514,0
0,1.685999989509583,1.021530032157898,0
0,1.685130000114441,1.021999955177307,0
-2.775559877668606e-17,1.687999963760376,1.020599961280823,0
-1.387779938834303e-17,1.735999941825867,1.020470023155212,0
0,1.73800003528595,1.021469950675964,0
0,1.738909959793091,1.021999955177307,0
6.938890181594472e-18,1.682000041007996,1.023720026016235,0
-6.938890181594472e-18,1.681540012359619,1.02400004863739,0
0,1.684000015258789,1.022609949111938,0
1.387779938834303e-17,1.740000009536743,1.022639989852905,0
3.469449847085758e-18,1.741999983787537,1.02386999130249,0
0,1.742179989814758,1.02400004863739,0
0,1.679999947547913,1.02495002746582,0
1.387779938834303e-17,1.678390026092529,1.026000022888184,0
1.387779938834303e-17,1.74399995803833,1.02524995803833,0
1.387779938834303e-17,1.745010018348694,1.026000022888184,0
2.081669990969516e-17,1.677999973297119,1.026270031929016,0
0,1.746000051498413,1.02675998210907,0
1.387779938834303e-17,1.747519969940186,1.027999997138977,0
2.775559877668606e-17,1.748000025749207,1.028409957885742,0
6.938890181594472e-18,1.749789953231812,1.029999971389771,0
1.387779938834303e-17,1.672000050544739,1.030750036239624,0
0,1.670510053634644,1.031999945640564,0
1.387779938834303e-17,1.669999957084656,1.032449960708618,0
-6.938890181594472e-18,1.668269991874695,1.034000039100647,0
2.775559877668606e-17,0.3199999928474426,1.02495002746582,0
0,0.3216100037097931,1.026000022888184,0
-2.081669990969516e-17,0.3219999969005585,1.026270031929016,0
0,0.3240000009536743,1.027639985084534,0
0,0.3244790136814117,1.027999997138977,0
1.387779938834303e-17,0.3260000050067902,1.029139995574951,0
-1.387779938834303e-17,0.3270809948444366,1.029999971389771,0
0,0.328000009059906,1.030750036239624,0
1.387779938834303e-17,0.3294880092144012,1.031999945640564,0
-1.387779938834303e-17,0.3300000131130219,1.032449960708618,0
2.081669990969516e-17,0.3317340016365051,1.034000039100647,0
6.938890181594472e-18,0.3319999873638153,1.034250020980835,0
3.469449847085758e-18,0.3338370025157928,1.03600001335144,0
1.734720001818234e-17,0.3339999914169312,1.036159992218018,0
-1.387779938834303e-17,0.3358109891414642,1.037999987602234,0
-2.081669990969516e-17,0.335999995470047,1.0382000207901,0
-6.938890181594472e-18,0.3376719951629639,1.039999961853027,0
-2.081669990969516e-17,0.3379999995231628,1.040359973907471,0
-1.387779938834303e-17,0.3394370079040527,1.04200005531311,0
1.387779938834303e-17,0.3400000035762787,1.042659997940063,0
1.387779938834303e-17,0.3411189913749695,1.044000029563904,0
-1.387779938834303e-17,0.3420000076293945,1.045089960098267,0
1.387779938834303e-17,0.3427259922027588,1.046000003814697,0
0,0.3440000116825104,1.047680020332336,0
6.938890181594472e-18,0.3442479968070984,1.047999978065491,0
-2.081669990969516e-17,0.345672994852066,1.049999952316284,0
-6.938890181594472e-18,0.3459999859333038,1.050459980964661,0
-2.775559877668606e-17,0.3470689952373505,1.052000045776367,0
0,0.3479999899864197,1.053390026092529,0
0,0.3484109938144684,1.054000020027161,0
0,0.3496510088443756,1.055999994277954,0
-1.387779938834303e-17,0.3499999940395355,1.056550025939941,0
0,0.3508859872817993,1.057999968528748,0
0,0.3519999980926514,1.059919953346252,0
0,0.3520509898662567,1.059999942779541,0
0,0.3531599938869476,1.062000036239624,0
0,0.3540000021457672,1.063549995422363,0
-6.938890181594472e-18,0.3542529940605164,1.064000010490417,0
-1.387779938834303e-17,0.3552590012550354,1.065999984741211,0
0,0.3560000061988831,1.067469954490662,0
-6.938890181594472e-18,0.3562729954719543,1.067999958992004,0
1.387779938834303e-17,0.3571999967098236,1.070000052452087,0
0,0.3580000102519989,1.071730017662048,0
-3.469449847085758e-18,0.3581289947032928,1.072000026702881,0
2.775559877668606e-17,0.3589960038661957,1.074000000953674,0
0,0.3598229885101318,1.075999975204468,0
-6.938890181594472e-18,0.3600000143051147,1.076410055160522,0
0,0.3606550097465515,1.077999949455261,0
0,0.361396998167038,1.080000042915344,0
6.938890181594472e-18,0.3619999885559082,1.08158004283905,0
-6.938890181594472e-18,0.3621630072593689,1.082000017166138,0
0,0.3628680109977722,1.083999991416931,0
0,0.363521009683609,1.085999965667725,0
-6.938890181594472e-18,0.363999992609024,1.087419986724854,0
-6.938890181594472e-18,0.3641990125179291,1.088000059127808,0
-2.775559877668606e-17,0.3648140132427216,1.090000033378601,0
0,0.3653790056705475,1.092000007629395,0
-2.775559877668606e-17,0.3659519851207733,1.093999981880188,0
1.734719960459204e-18,0.3659999966621399,1.094169974327087,0
0,0.3665080070495605,1.095999956130981,0
0,0.3669959902763367,1.098000049591064,0
-2.775559877668606e-17,0.3674570024013519,1.100000023841858,0
1.387779938834303e-17,0.367918998003006,1.101999998092651,0
6.938890181594472e-18,0.3680000007152557,1.102349996566772,0
0,0.3683690130710602,1.103999972343445,0
0,0.3687610030174255,1.105999946594238,0
2.775559877668606e-17,0.3691160082817078,1.108000040054321,0
-1.387779938834303e-17,0.3694500029087067,1.110000014305115,0
0,0.3697719871997833,1.111999988555908,0
0,0.3700000047683716,1.113450050354004,0
0,0.3700869977474213,1.113999962806702,0
0,0.3703660070896149,1.116000056266785,0
-2.081669990969516e-17,1.771729946136475,1.072000026702881,0
-3.469449847085758e-18,1.771999955177307,1.073429942131042,0
0,1.772109985351562,1.074000000953674,0
1.387779938834303e-17,1.772439956665039,1.075999975204468,0
2.775559877668606e-17,1.772709965705872,1.077999949455261,0
2.775559877668606e-17,1.772930026054382,1.080000042915344,0
-2.775559877668606e-17,1.773120045661926,1.082000017166138,0
0,1.773270010948181,1.083999991416931,0
1.387779938834303e-17,1.773380041122437,1.085999965667725,0
-1.387779938834303e-17,1.773460030555725,1.088000059127808,0
0,1.773509979248047,1.090000033378601,0
-1.387779938834303e-17,1.773509979248047,1.092000007629395,0
0,1.773489952087402,1.093999981880188,0
1.387779938834303e-17,1.773429989814758,1.095999956130981,0
-2.775559877668606e-17,1.773329973220825,1.098000049591064,0
0,1.773200035095215,1.100000023841858,0
2.775559877668606e-17,1.77304995059967,1.101999998092651,0
-2.775559877668606e-17,1.772860050201416,1.103999972343445,0
0,1.772629976272583,1.105999946594238,0
-1.387779938834303e-17,1.772369980812073,1.108000040054321,0
2.775559877668606e-17,0.2328629940748215,1.055999994277954,0
2.775559877668606e-17,0.2321050018072128,1.057999968528748,0
-1.040830032401083e-17,0.2319999933242798,1.058279991149902,0
1.387779938834303e-17,0.2313780039548874,1.059999942779541,0
-1.387779938834303e-17,0.2307569980621338,1.062000036239624,0
-2.081669990969516e-17,0.2301629930734634,1.064000010490417,0
3.469449847085758e-18,0.2300000041723251,1.064560055732727,0
-1.387779938834303e-17,0.2295880019664764,1.065999984741211,0
0,0.2291049957275391,1.067999958992004,0
-1.387779938834303e-17,0.2286749929189682,1.070000052452087,0
0,0.2282740026712418,1.072000026702881,0
3.469449847085758e-18,0.2280000001192093,1.073429942131042,0
-3.469449847085758e-18,0.2278899997472763,1.074000000953674,0
1.387779938834303e-17,0.2275609970092773,1.075999975204468,0
0,0.227291002869606,1.077999949455261,0
0,0.2270659953355789,1.080000042915344,0
-2.775559877668606e-17,0.2268809974193573,1.082000017166138,0
2.775559877668606e-17,0.22673100233078,1.083999991416931,0
1.387779938834303e-17,0.2266169935464859,1.085999965667725,0
-1.387779938834303e-17,0.2265380024909973,1.088000059127808,0
-1.387779938834303e-17,0.2264939993619919,1.090000033378601,0
2.775559877668606e-17,0.2264859974384308,1.092000007629395,0
-1.387779938834303e-17,0.226513996720314,1.093999981880188,0
0,0.2265750020742416,1.095999956130981,0
0,0.2266699969768524,1.098000049591064,0
0,0.2267969995737076,1.100000023841858,0
0,0.2269549965858459,1.101999998092651,0
0,0.2271450012922287,1.103999972343445,0
0,0.2273689955472946,1.105999946594238,0
-1.387779938834303e-17,0.227633997797966,1.108000040054321,0
-1.734719960459204e-18,0.2279489934444427,1.110000014305115,0
3.469449847085758e-18,1.641999959945679,1.071730017662048,0
3.469449847085758e-18,1.641870021820068,1.072000026702881,0
0,1.641000032424927,1.074000000953674,0
6.938890181594472e-18,1.640179991722107,1.075999975204468,0
6.938890181594472e-18,1.639999985694885,1.076410055160522,0
0,1.639350056648254,1.077999949455261,0
0,1.638599991798401,1.080000042915344,0
0,1.638000011444092,1.081590056419373,0
0,1.637840032577515,1.082000017166138,0
2.775559877668606e-17,1.63713002204895,1.083999991416931,0
-2.775559877668606e-17,1.63647997379303,1.085999965667725,0
0,1.636000037193298,1.087419986724854,0
0,1.635800004005432,1.088000059127808,0
0,1.635190010070801,1.090000033378601,0
1.387779938834303e-17,1.634619951248169,1.092000007629395,0
3.469449847085758e-18,1.634050011634827,1.093999981880188,0
0,1.633999943733215,1.094169974327087,0
0,1.633489966392517,1.095999956130981,0
0,1.633000016212463,1.098000049591064,0
2.775559877668606e-17,1.632539987564087,1.100000023841858,0
1.040830032401083e-17,1.63207995891571,1.101999998092651,0
-3.469449847085758e-18,1.631999969482422,1.102349996566772,0
1.387779938834303e-17,1.631629943847656,1.103999972343445,0
0,1.631240010261536,1.105999946594238,0
2.775559877668606e-17,1.630879998207092,1.108000040054321,0
-2.775559877668606e-17,1.630550026893616,1.110000014305115,0
0,1.630229949951172,1.111999988555908,0
0,1.629999995231628,1.113459944725037,0
0,1.629909992218018,1.113999962806702,0
0,1.629629969596863,1.116000056266785,0
0,1.629400014877319,1.118000030517578,0
0,1.629189968109131,1.120000004768372,0
0,1.629009962081909,1.121999979019165,0
0,1.628859996795654,1.123999953269958,0
-1.387779938834303e-17,1.771700024604797,1.111999988555908,0
0,1.771999955177307,1.11028003692627,0
1.387779938834303e-17,1.771329998970032,1.113999962806702,0
0,0.2280000001192093,1.11028003692627,0
-2.775559877668606e-17,0.228303000330925,1.111999988555908,0
0,0.2286670058965683,1.113999962806702,0
2.775559877668606e-17,0.2290489971637726,1.116000056266785,0
0,0.2294660061597824,1.118000030517578,0
0,0.2299450039863586,1.120000004768372,0
0,0.2300000041723251,1.120200037956238,0
0,0.2304659932851791,1.121999979019165,0
0,0.2309799939393997,1.123999953269958,0
0,0.2315260022878647,1.126000046730042,0
0,0.2319999933242798,1.127519965171814,0
2.775559877668606e-17,0.2321549952030182,1.128000020980835,0
-2.775559877668606e-17,0.2327859997749329,1.129999995231628,0
0,0.2334260046482086,1.131999969482422,0
-6.938890181594472e-18,0.2339999973773956,1.13358998298645,0
-2.775559877668606e-17,0.234154999256134,1.133999943733215,0
2.775559877668606e-17,0.2348850071430206,1.136000037193298,0
0,0.2356349974870682,1.138000011444092,0
0,0.2360000014305115,1.138870000839233,0
-1.387779938834303e-17,0.2364760041236877,1.139999985694885,0
-1.387779938834303e-17,0.2372909933328629,1.141999959945679,0
-1.734719960459204e-18,1.772050023078918,1.110000014305115,0
0,1.770949959754944,1.116000056266785,0
0,1.770529985427856,1.118000030517578,0
0,1.770059943199158,1.120000004768372,0
1.387779938834303e-17,1.769530057907104,1.121999979019165,0
0,1.769999980926514,1.120200037956238,0
-2.775559877668606e-17,1.769019961357117,1.123999953269958,0
0,1.768470048904419,1.126000046730042,0
6.938890181594472e-18,1.767850041389465,1.128000020980835,0
3.469449847085758e-18,1.76800000667572,1.127519965171814,0
-2.775559877668606e-17,1.767210006713867,1.129999995231628,0
0,1.766569972038269,1.131999969482422,0
2.775559877668606e-17,1.765849947929382,1.133999943733215,0
6.938890181594472e-18,1.766000032424927,1.13358998298645,0
-2.775559877668606e-17,1.765110015869141,1.136000037193298,0
0,1.764369964599609,1.138000011444092,0
-1.387779938834303e-17,1.763520002365112,1.139999985694885,0
0,1.764000058174133,1.138870000839233,0
-1.387779938834303e-17,1.762709975242615,1.141999959945679,0
-6.938890181594472e-18,1.76199996471405,1.143579959869385,0
2.775559877668606e-17,1.628489971160889,1.136000037193298,0
2.775559877668606e-17,1.628530025482178,1.138000011444092,0
0,1.628600001335144,1.139999985694885,0
0,1.628700017929077,1.141999959945679,0
0,1.628829956054688,1.144000053405762,0
0,1.628990054130554,1.146000027656555,0
-2.775559877668606e-17,1.629179954528809,1.148000001907349,0
0,1.629410028457642,1.149999976158142,0
0,0.3706049919128418,1.118000030517578,0
-2.775559877668606e-17,0.3708119988441467,1.120000004768372,0
-2.775559877668606e-17,0.3709900081157684,1.121999979019165,0
2.775559877668606e-17,0.3711430132389069,1.123999953269958,0
-2.775559877668606e-17,0.3712700009346008,1.126000046730042,0
1.387779938834303e-17,0.3713720142841339,1.128000020980835,0
-2.775559877668606e-17,0.3714480102062225,1.129999995231628,0
0,0.3714959919452667,1.131999969482422,0
-2.775559877668606e-17,0.3715159893035889,1.133999943733215,0
2.775559877668606e-17,0.3715069890022278,1.136000037193298,0
-1.387779938834303e-17,0.3714689910411835,1.138000011444092,0
-1.387779938834303e-17,0.371399998664856,1.139999985694885,0
1.387779938834303e-17,0.3713020086288452,1.141999959945679,0
0,0.3711740076541901,1.144000053405762,0
2.775559877668606e-17,0.3710150122642517,1.146000027656555,0
0,0.3708229959011078,1.148000001907349,0
0,0.3705939948558807,1.149999976158142,0
0,0.3703199923038483,1.151999950408936,0
-3.469449847085758e-18,0.3699890077114105,1.154000043869019,0
-2.602089970253733e-18,0.3700000047683716,1.153939962387085,0
-2.775559877668606e-17,0.3696210086345673,1.156000018119812,0
2.775559877668606e-17,0.3692359924316406,1.157999992370605,0
0,0.3688200116157532,1.159999966621399,0
1.387779938834303e-17,0.3683480024337769,1.161999940872192,0
0,1.628730058670044,1.126000046730042,0
1.387779938834303e-17,1.628630042076111,1.128000020980835,0
1.387779938834303e-17,1.628550052642822,1.129999995231628,0
1.387779938834303e-17,1.628499984741211,1.131999969482422,0
-1.387779938834303e-17,1.628479957580566,1.133999943733215,0
1.387779938834303e-17,1.629680037498474,1.151999950408936,0
-2.168400002272793e-18,1.629999995231628,1.153929948806763,0
2.602090011612763e-17,1.630010008811951,1.154000043869019,0
2.775559877668606e-17,1.630380034446716,1.156000018119812,0
0,1.630759954452515,1.157999992370605,0
0,1.631180047988892,1.159999966621399,0
0,1.631649971008301,1.161999940872192,0
0,1.631999969482422,1.1632399559021,0
2.081669990969516e-17,1.63221001625061,1.164000034332275,0
-2.775559877668606e-17,1.632789969444275,1.166000008583069,0
0,1.633389949798584,1.167999982833862,0
1.040830032401083e-17,1.633999943733215,1.169710040092468,0
1.040830032401083e-17,1.634109973907471,1.169999957084656,0
2.775559877668606e-17,1.634850025177002,1.172000050544739,0
-1.387779938834303e-17,1.635640025138855,1.174000024795532,0
0,1.636000037193298,1.174769997596741,0
2.775559877668606e-17,1.636559963226318,1.175999999046326,0
0,1.637480020523071,1.177999973297119,0
0,1.638000011444092,1.178969979286194,0
-1.387779938834303e-17,1.638550043106079,1.179999947547913,0
0,1.639649987220764,1.182000041007996,0
-6.938890181594472e-18,1.639999985694885,1.182559967041016,0
0,1.640890002250671,1.184000015258789,0
0,1.641999959945679,1.185670018196106,0
2.081669990969516e-17,1.642230033874512,1.185999989509583,0
-6.938890181594472e-18,0.2380000054836273,1.143579959869385,0
-2.081669990969516e-17,0.23819600045681,1.144000053405762,0
0,0.239096999168396,1.146000027656555,0
1.734719960459204e-18,0.239999994635582,1.147879958152771,0
2.602090011612763e-17,0.2400629967451096,1.148000001907349,0
0,0.2410520017147064,1.149999976158142,0
-6.938890181594472e-18,0.2419999986886978,1.151819944381714,0
2.081669990969516e-17,0.2420980036258698,1.151999950408936,0
0,0.2431609928607941,1.154000043869019,0
-1.387779938834303e-17,0.2440000027418137,1.155480027198792,0
-2.775559877668606e-17,0.2443020045757294,1.156000018119812,0
-1.387779938834303e-17,0.2454369962215424,1.157999992370605,0
0,0.2460000067949295,1.158910036087036,0
2.775559877668606e-17,0.2466720044612885,1.159999966621399,0
-3.469449847085758e-18,0.2479110062122345,1.161999940872192,0
-3.469449847085758e-18,0.2479999959468842,1.162129998207092,0
0,0.2492129951715469,1.164000034332275,0
-1.387779938834303e-17,0.25,1.165150046348572,0
-1.387779938834303e-17,0.2505890130996704,1.166000008583069,0
0,0.2519829869270325,1.167999982833862,0
0,0.2520000040531158,1.168020009994507,0
-1.387779938834303e-17,0.2534349858760834,1.169999957084656,0
-1.387779938834303e-17,0.2540000081062317,1.170740008354187,0
1.387779938834303e-17,0.2549709975719452,1.172000050544739,0
1.387779938834303e-17,0.2560000121593475,1.17330002784729,0
1.387779938834303e-17,0.2565659880638123,1.174000024795532,0
-1.387779938834303e-17,0.257999986410141,1.175750017166138,0
6.938890181594472e-18,0.258213996887207,1.175999999046326,0
0,0.2599219977855682,1.177999973297119,0
-1.734719960459204e-18,0.2599999904632568,1.17808997631073,0
0,0.2617140114307404,1.179999947547913,0
0,0.2619999945163727,1.180310010910034,0
-1.387779938834303e-17,0.263594001531601,1.182000041007996,0
0,0.2639999985694885,1.182420015335083,0
-1.387779938834303e-17,0.2655659914016724,1.184000015258789,0
0,0.2660000026226044,1.184430003166199,0
-6.938890181594472e-18,0.2676399946212769,1.185999989509583,0
-6.938890181594472e-18,0.2680000066757202,1.186339974403381,0
3.469449847085758e-18,0.2698279917240143,1.187999963760376,0
-3.469449847085758e-18,0.2700000107288361,1.18815004825592,0
-1.387779938834303e-17,0.2720000147819519,1.189869999885559,0
3.469449847085758e-18,0.2721529901027679,1.190000057220459,0
-1.387779938834303e-17,0.2739999890327454,1.191499948501587,0
-2.775559877668606e-17,1.761800050735474,1.144000053405762,0
-2.775559877668606e-17,1.760900020599365,1.146000027656555,0
-2.081669990969516e-17,1.759940028190613,1.148000001907349,0
3.469449847085758e-18,1.759999990463257,1.147879958152771,0
0,1.758949995040894,1.149999976158142,0
1.040830032401083e-17,1.75789999961853,1.151999950408936,0
1.387779938834303e-17,1.758000016212463,1.151819944381714,0
0,1.756839990615845,1.154000043869019,0
0,1.755699992179871,1.156000018119812,0
-6.938890181594472e-18,1.75600004196167,1.155480027198792,0
-1.387779938834303e-17,1.754559993743896,1.157999992370605,0
1.387779938834303e-17,1.753329992294312,1.159999966621399,0
0,1.753999948501587,1.158910036087036,0
0,1.752089977264404,1.161999940872192,0
0,1.750789999961853,1.164000034332275,0
-3.469449847085758e-18,1.751999974250793,1.162129998207092,0
1.387779938834303e-17,1.749410033226013,1.166000008583069,0
-1.387779938834303e-17,1.75,1.165150046348572,0
0,1.748020052909851,1.167999982833862,0
0,1.746559977531433,1.169999957084656,0
0,1.748000025749207,1.168020009994507,0
2.775559877668606e-17,1.745030045509338,1.172000050544739,0
0,1.746000051498413,1.170740008354187,0
-2.775559877668606e-17,1.743430018424988,1.174000024795532,0
1.387779938834303e-17,1.74399995803833,1.17330002784729,0
0,1.741790056228638,1.175999999046326,0
6.938890181594472e-18,1.741999983787537,1.175750017166138,0
1.734719960459204e-18,1.740079998970032,1.177999973297119,0
0,1.738289952278137,1.179999947547913,0
-1.734719960459204e-18,1.740000009536743,1.17808997631073,0
0,1.736410021781921,1.182000041007996,0
6.938890181594472e-18,1.73800003528595,1.180310010910034,0
0,1.734429955482483,1.184000015258789,0
1.387779938834303e-17,1.735999941825867,1.182420015335083,0
0,1.732360005378723,1.185999989509583,0
0,1.733999967575073,1.184430003166199,0
-2.081669990969516e-17,0.3677870035171509,1.164000034332275,0
-6.938890181594472e-18,0.3680000007152557,1.163249969482422,0
-2.775559877668606e-17,0.3672130107879639,1.166000008583069,0
0,0.3666059970855713,1.167999982833862,0
-2.775559877668606e-17,0.3658930063247681,1.169999957084656,0
-3.469449847085758e-18,0.3659999966621399,1.169710040092468,0
0,0.3651460111141205,1.172000050544739,0
0,0.3643560111522675,1.174000024795532,0
-2.775559877668606e-17,0.3634420037269592,1.175999999046326,0
6.938890181594472e-18,0.363999992609024,1.174780011177063,0
0,0.3625169992446899,1.177999973297119,0
0,0.3614479899406433,1.179999947547913,0
0,0.3619999885559082,1.178969979286194,0
0,0.3603509962558746,1.182000041007996,0
-1.387779938834303e-17,0.3591080009937286,1.184000015258789,0
-6.938890181594472e-18,0.3600000143051147,1.182559967041016,0
2.081669990969516e-17,0.3577679991722107,1.185999989509583,0
-6.938890181594472e-18,0.3580000102519989,1.185670018196106,0
0,0.3563390076160431,1.187999963760376,0
1.387779938834303e-17,0.3547419905662537,1.190000057220459,0
0,0.3560000061988831,1.188429951667786,0
-1.387779938834303e-17,0.3529840111732483,1.192000031471252,0
1.387779938834303e-17,0.3540000021457672,1.190860033035278,0
-1.387779938834303e-17,0.35104700922966,1.194000005722046,0
0,0.3519999980926514,1.193040013313293,0
0,0.3488929867744446,1.195999979972839,0
0,0.3499999940395355,1.195000052452087,0
1.387779938834303e-17,0.274619996547699,1.192000031471252,0
0,0.2759999930858612,1.19307005405426,0
1.387779938834303e-17,0.2772470116615295,1.194000005722046,0
0,0.2779999971389771,1.194560050964355,0
1.734719960459204e-18,0.2800000011920929,1.195930004119873,0
-8.673619861425873e-18,0.2801010012626648,1.195999979972839,0
2.775559877668606e-17,0.2820000052452087,1.197239995002747,0
0,0.2832159996032715,1.197999954223633,0
-6.938890181594472e-18,0.3464680016040802,1.197999954223633,0
-1.387779938834303e-17,0.3479999899864197,1.196769952774048,0
0,0.2840000092983246,1.198490023612976,0
0,0.2860000133514404,1.199609994888306,0
0,0.2866860032081604,1.200000047683716,0
6.938890181594472e-18,0.3436680138111115,1.200000047683716,0
2.081669990969516e-17,0.3440000116825104,1.199769973754883,0
0,0.3459999859333038,1.198369979858398,0
-1.387779938834303e-17,0.2879999876022339,1.200719952583313,0
0,0.2899999916553497,1.201689958572388,0
6.938890181594472e-18,0.2906309962272644,1.202000021934509,0
0,0.3404020071029663,1.202000021934509,0
-1.387779938834303e-17,0.3420000076293945,1.201069951057434,0
0,0.2919999957084656,1.20264995098114,0
1.387779938834303e-17,0.2939999997615814,1.20346999168396,0
6.938890181594472e-18,0.2953130006790161,1.203999996185303,0
0,0.3363809883594513,1.203999996185303,0
-2.775559877668606e-17,0.3379999995231628,1.203250050544739,0
-6.938890181594472e-18,0.3400000035762787,1.202239990234375,0
0,0.2960000038146973,1.204280018806458,0
0,0.2980000078678131,1.2049800157547,0
1.387779938834303e-17,0.300000011920929,1.205590009689331,0
0,0.3013899922370911,1.205999970436096,0
6.938890181594472e-18,0.3309560120105743,1.205999970436096,0
-1.387779938834303e-17,0.3319999873638153,1.20566999912262,0
0,0.3339999914169312,1.2049800157547,0
0,0.335999995470047,1.204180002212524,0
6.938890181594472e-18,0.3019999861717224,1.206179976463318,0
-1.387779938834303e-17,0.3039999902248383,1.206680059432983,0
2.775559877668606e-17,0.3059999942779541,1.207080006599426,0
2.775559877668606e-17,0.3079999983310699,1.207419991493225,0
2.775559877668606e-17,0.3100000023841858,1.207690000534058,0
-1.387779938834303e-17,0.3120000064373016,1.207909941673279,0
-1.734719960459204e-18,0.3132840096950531,1.20799994468689,0
8.673620481811333e-19,0.3198339939117432,1.20799994468689,0
-3.469449847085758e-18,0.3199999928474426,1.207990050315857,0
6.938890181594472e-18,0.3219999969005585,1.207810044288635,0
0,0.3240000009536743,1.207550048828125,0
2.775559877668606e-17,0.3260000050067902,1.207219958305359,0
-2.775559877668606e-17,0.328000009059906,1.206809997558594,0
0,0.3300000131130219,1.206310033798218,0
1.734719960459204e-18,0.3140000104904175,1.208050012588501,0
-3.469449847085758e-18,0.3160000145435333,1.208109974861145,0
-3.469449847085758e-18,0.3179999887943268,1.208099961280823,0
-3.469449847085758e-18,1.730170011520386,1.187999963760376,0
0,1.73199999332428,1.186339974403381,0
0,1.727849960327148,1.190000057220459,0
6.938890181594472e-18,1.728000044822693,1.189869999885559,0
3.469449847085758e-18,1.730000019073486,1.18815004825592,0
1.387779938834303e-17,1.725379943847656,1.192000031471252,0
0,1.72599995136261,1.191499948501587,0
0,1.722749948501587,1.194000005722046,0
-1.387779938834303e-17,1.723999977111816,1.19307005405426,0
-1.387779938834303e-17,1.719900012016296,1.195999979972839,0
-8.673619861425873e-18,1.720000028610229,1.195930004119873,0
0,1.722000002861023,1.194560050964355,0
0,1.716779947280884,1.197999954223633,0
0,1.718000054359436,1.197239995002747,0
1.387779938834303e-17,1.71331000328064,1.200000047683716,0
2.775559877668606e-17,1.71399998664856,1.199609994888306,0
-1.387779938834303e-17,1.715999960899353,1.198490023612976,0
-1.387779938834303e-17,1.709370017051697,1.202000021934509,0
-2.775559877668606e-17,1.710000038146973,1.201689958572388,0
-1.387779938834303e-17,1.712000012397766,1.200719952583313,0
0,1.7046799659729,1.203999996185303,0
-1.387779938834303e-17,1.705999970436096,1.20346999168396,0
1.387779938834303e-17,1.70799994468689,1.20264995098114,0
6.938890181594472e-18,1.698609948158264,1.205999970436096,0
1.387779938834303e-17,1.700000047683716,1.205590009689331,0
-2.775559877668606e-17,1.702000021934509,1.204970002174377,0
-6.938890181594472e-18,1.703999996185303,1.204280018806458,0
2.775559877668606e-17,1.675999999046326,1.207550048828125,0
1.387779938834303e-17,1.677999973297119,1.207800030708313,0
-4.336809930712937e-18,1.679999947547913,1.207990050315857,0
1.301040022043191e-18,1.680189967155457,1.20799994468689,0
0,1.686699986457825,1.20799994468689,0
2.775559877668606e-17,1.687999963760376,1.207909941673279,0
2.775559877668606e-17,1.690000057220459,1.207690000534058,0
-2.775559877668606e-17,1.692000031471252,1.207419991493225,0
0,1.694000005722046,1.207080006599426,0
0,1.695999979972839,1.206680059432983,0
-6.938890181594472e-18,1.697999954223633,1.206179976463318,0
3.469449847085758e-18,1.682000041007996,1.2080899477005,0
0,1.684000015258789,1.208109974861145,0
0,1.685999989509583,1.208050012588501,0
3.469449847085758e-18,1.730000019073486,1.239889979362488,0
3.469449847085758e-18,1.729779958724976,1.240000009536743,0
0,1.73199999332428,1.239539980888367,0
0,1.733999967575073,1.2397700548172,0
-6.938890181594472e-18,1.734560012817383,1.240000009536743,0
1.387779938834303e-17,1.728000044822693,1.240900039672852,0
1.387779938834303e-17,1.726729989051819,1.241999983787537,0
0,1.735999941825867,1.240650057792664,0
1.387779938834303e-17,1.73760998249054,1.241999983787537,0
1.387779938834303e-17,1.72599995136261,1.242939949035645,0
1.387779938834303e-17,1.725329995155334,1.24399995803833,0
1.387779938834303e-17,1.73800003528595,1.242480039596558,0
-1.387779938834303e-17,1.738929986953735,1.24399995803833,0
-1.387779938834303e-17,1.724730014801025,1.246000051498413,0
-1.387779938834303e-17,1.739459991455078,1.246000051498413,0
2.775559877668606e-17,1.724699974060059,1.248000025749207,0
-1.387779938834303e-17,1.739429950714111,1.248000025749207,0
1.387779938834303e-17,1.725239992141724,1.25,0
-1.387779938834303e-17,1.738829970359802,1.25,0
0,1.72599995136261,1.251250028610229,0
-1.387779938834303e-17,1.726580023765564,1.251999974250793,0
1.387779938834303e-17,1.737419962882996,1.251999974250793,0
-1.387779938834303e-17,1.73800003528595,1.251289963722229,0
0,1.728000044822693,1.253219962120056,0
3.469449847085758e-18,1.729629993438721,1.253999948501587,0
0,1.734320044517517,1.253999948501587,0
-2.775559877668606e-17,1.735999941825867,1.253200054168701,0
-6.938890181594472e-18,1.730000019073486,1.254160046577454,0
0,1.73199999332428,1.254449963569641,0
0,1.733999967575073,1.254140019416809,0
0,1.643659949302673,1.187999963760376,0
6.938890181594472e-18,1.644000053405762,1.188429951667786,0
0,1.645259976387024,1.190000057220459,0
0,1.646000027656555,1.190860033035278,0
1.387779938834303e-17,1.647019982337952,1.192000031471252,0
0,1.648000001907349,1.193040013313293,0
-1.387779938834303e-17,1.648949980735779,1.194000005722046,0
2.775559877668606e-17,1.649999976158142,1.195000052452087,0
0,1.651110053062439,1.195999979972839,0
-2.775559877668606e-17,1.651999950408936,1.196769952774048,0
0,1.65353000164032,1.197999954223633,0
0,1.654000043869019,1.198369979858398,0
0,1.656000018119812,1.199769973754883,0
6.938890181594472e-18,1.656329989433289,1.200000047683716,0
0,1.657999992370605,1.201069951057434,0
0,1.659600019454956,1.202000021934509,0
6.938890181594472e-18,1.659999966621399,1.202239990234375,0
-1.387779938834303e-17,1.661999940872192,1.203240036964417,0
0,1.663619995117188,1.203999996185303,0
0,1.664000034332275,1.204180002212524,0
-2.775559877668606e-17,1.666000008583069,1.2049800157547,0
-2.775559877668606e-17,1.667999982833862,1.205659985542297,0
6.938890181594472e-18,1.669049978256226,1.205999970436096,0
1.387779938834303e-17,1.669999957084656,1.206300020217896,0
0,1.672000050544739,1.206809997558594,0
2.775559877668606e-17,1.674000024795532,1.207219958305359,0
0,0.2660000026226044,1.2397700548172,0
6.938890181594472e-18,0.2654440104961395,1.240000009536743,0
-1.387779938834303e-17,0.2680000066757202,1.239539980888367,0
3.469449847085758e-18,0.2700000107288361,1.23989999294281,0
0,0.270222008228302,1.240000009536743,0
-1.387779938834303e-17,0.2639999985694885,1.240650057792664,0
1.387779938834303e-17,0.2720000147819519,1.240900039672852,0
1.387779938834303e-17,0.2732659876346588,1.241999983787537,0
0,0.2739999890327454,1.242939949035645,0
-1.387779938834303e-17,0.2746689915657043,1.24399995803833,0
0,0.2752679884433746,1.246000051498413,0
-2.775559877668606e-17,0.2752990126609802,1.248000025749207,0
0,0.2747629880905151,1.25,0
-1.387779938834303e-17,0.2734220027923584,1.251999974250793,0
0,0.2739999890327454,1.251250028610229,0
-1.387779938834303e-17,0.2720000147819519,1.253219962120056,0
-1.387779938834303e-17,0.2623879909515381,1.241999983787537,0
1.387779938834303e-17,0.2619999945163727,1.24249005317688,0
-1.387779938834303e-17,0.2610679864883423,1.24399995803833,0
1.387779938834303e-17,0.2605369985103607,1.246000051498413,0
-1.387779938834303e-17,0.2605729997158051,1.248000025749207,0
-2.775559877668606e-17,0.2611739933490753,1.25,0
2.775559877668606e-17,0.2619999945163727,1.251289963722229,0
0,0.262578010559082,1.251999974250793,0
0,0.2639999985694885,1.253200054168701,0
-3.469449847085758e-18,0.2656759917736053,1.253999948501587,0
-3.469449847085758e-18,0.2703729867935181,1.253999948501587,0
0,0.2660000026226044,1.254140019416809,0
0,0.2680000066757202,1.254449963569641,0
-6.938890181594472e-18,0.2700000107288361,1.254160046577454,0
-1.387779938834303e-17,1.618000030517578,1.546810030937195,0
0,1.616000056266785,1.547399997711182,0
-1.387779938834303e-17,1.620000004768372,1.546640038490295,0
-1.387779938834303e-17,1.621999979019165,1.546890020370483,0
0,1.623999953269958,1.547629952430725,0
0,1.62457001209259,1.547999978065491,0
-1.387779938834303e-17,1.626889944076538,1.549999952316284,0
0,1.626000046730042,1.549070000648499,0
-2.775559877668606e-17,0.3910660147666931,1.554000020027161,0
6.938890181594472e-18,0.3899999856948853,1.55239999294281,0
0,0.3919999897480011,1.555750012397766,0
-3.469449847085758e-18,0.3921310007572174,1.555999994277954,0
0,0.3929620087146759,1.557999968528748,0
-1.387779938834303e-17,0.3936060070991516,1.559999942779541,0
0,0.3941630125045776,1.562000036239624,0
0,0.3939999938011169,1.56141996383667,0
1.387779938834303e-17,0.3945859968662262,1.564000010490417,0
-1.387779938834303e-17,1.614869952201843,1.547999978065491,0
-1.387779938834303e-17,1.611999988555908,1.550089955329895,0
-2.081669990969516e-17,1.610299944877625,1.552000045776367,0
-6.938890181594472e-18,1.610000014305115,1.55239999294281,0
-1.387779938834303e-17,1.608929991722107,1.554000020027161,0
0,1.608000040054321,1.555760025978088,0
3.469449847085758e-18,1.607869982719421,1.555999994277954,0
0,1.607040047645569,1.557999968528748,0
0,1.606389999389648,1.559999942779541,0
6.938890181594472e-18,1.605999946594238,1.56141996383667,0
-6.938890181594472e-18,1.605839967727661,1.562000036239624,0
0,1.605409979820251,1.564000010490417,0
2.775559877668606e-17,1.605100035667419,1.565999984741211,0
0,1.604869961738586,1.567999958992004,0
0,1.604699969291687,1.570000052452087,0
1.387779938834303e-17,1.604580044746399,1.572000026702881,0
2.775559877668606e-17,1.60450005531311,1.574000000953674,0
-1.387779938834303e-17,1.604449987411499,1.575999975204468,0
-1.387779938834303e-17,1.604419946670532,1.577999949455261,0
-1.387779938834303e-17,1.604400038719177,1.580000042915344,0
1.387779938834303e-17,1.604390025138855,1.582000017166138,0
1.387779938834303e-17,1.604380011558533,1.583999991416931,0
-1.387779938834303e-17,1.604349970817566,1.585999965667725,0
0,0.3759999871253967,1.547629952430725,0
6.938890181594472e-18,0.3754290044307709,1.547999978065491,0
-1.387779938834303e-17,0.3779999911785126,1.546890020370483,0
0,0.3799999952316284,1.546640038490295,0
-1.387779938834303e-17,0.3819999992847443,1.546810030937195,0
0,0.3840000033378601,1.547399997711182,0
0,0.385129988193512,1.547999978065491,0
0,0.3740000128746033,1.549070000648499,0
1.387779938834303e-17,0.373106986284256,1.549999952316284,0
2.775559877668606e-17,0.386000007390976,1.548499941825867,0
1.040830032401083e-17,0.3879030048847198,1.549999952316284,0
-6.938890181594472e-18,0.3720000088214874,1.551620006561279,0
0,0.3717719912528992,1.552000045776367,0
3.469449847085758e-18,0.3880000114440918,1.550089955329895,0
-1.387779938834303e-17,0.3897019922733307,1.552000045776367,0
0,0.3709979951381683,1.554000020027161,0
-2.775559877668606e-17,0.3706110119819641,1.555999994277954,0
0,0.3705070018768311,1.557999968528748,0
0,0.3706400096416473,1.559999942779541,0
-2.775559877668606e-17,0.3709630072116852,1.562000036239624,0
0,0.3714460134506226,1.564000010490417,0
0,0.3720000088214874,1.565690040588379,0
-2.775559877668606e-17,0.3721050024032593,1.565999984741211,0
0,0.394896000623703,1.565999984741211,0
0,0.3728350102901459,1.567999958992004,0
0,0.39512699842453,1.567999958992004,0
1.387779938834303e-17,0.3736149966716766,1.570000052452087,0
2.775559877668606e-17,0.3952980041503906,1.570000052452087,0
6.938890181594472e-18,0.3740000128746033,1.570870041847229,0
-2.775559877668606e-17,0.3745009899139404,1.572000026702881,0
1.387779938834303e-17,0.3954190015792847,1.572000026702881,0
0,0.3753499984741211,1.574000000953674,0
-2.775559877668606e-17,0.3955000042915344,1.574000000953674,0
0,0.3759999871253967,1.575430035591125,0
-2.081669990969516e-17,0.3762690126895905,1.575999975204468,0
-1.387779938834303e-17,0.3955509960651398,1.575999975204468,0
-2.775559877668606e-17,0.3771350085735321,1.577999949455261,0
-2.775559877668606e-17,0.3955790102481842,1.577999949455261,0
1.301040022043191e-18,0.3779999911785126,1.579970002174377,0
1.778090073951125e-17,0.378013014793396,1.580000042915344,0
1.387779938834303e-17,0.3955959975719452,1.580000042915344,0
2.775559877668606e-17,0.3788659870624542,1.582000017166138,0
2.775559877668606e-17,0.3956080079078674,1.582000017166138,0
-1.387779938834303e-17,0.3796589970588684,1.583999991416931,0
0,0.3956240117549896,1.583999991416931,0
0,0.3799999952316284,1.584830045700073,0
1.387779938834303e-17,0.3804720044136047,1.585999965667725,0
-1.387779938834303e-17,0.3956539928913116,1.585999965667725,0
2.775559877668606e-17,0.3811840116977692,1.588000059127808,0
0,0.395702987909317,1.588000059127808,0
-3.469449847085758e-18,0.3818750083446503,1.590000033378601,0
2.775559877668606e-17,0.3957799971103668,1.590000033378601,0
3.469449847085758e-18,0.3819999992847443,1.590360045433044,0
-1.387779938834303e-17,0.382546991109848,1.592000007629395,0
3.469449847085758e-18,0.395891010761261,1.592000007629395,0
-2.775559877668606e-17,0.3831210136413574,1.593999981880188,0
1.734719960459204e-18,0.3959999978542328,1.593430042266846,0
0,0.3960430026054382,1.593999981880188,0
1.387779938834303e-17,0.3836550116539001,1.595999956130981,0
6.938890181594472e-18,0.3962309956550598,1.595999956130981,0
-3.469449847085758e-18,0.3840000033378601,1.597319960594177,0
1.387779938834303e-17,0.3841820061206818,1.598000049591064,0
-1.387779938834303e-17,0.3964509963989258,1.598000049591064,0
-1.387779938834303e-17,0.3846369981765747,1.600000023841858,0
1.387779938834303e-17,0.3966990113258362,1.600000023841858,0
0,0.3850269913673401,1.601999998092651,0
0,0.3969759941101074,1.601999998092651,0
-1.387779938834303e-17,0.3853780031204224,1.603999972343445,0
0,0.3857069909572601,1.605999946594238,0
1.387779938834303e-17,1.613999962806702,1.548499941825867,0
-1.734720001818234e-17,1.612100005149841,1.549999952316284,0
0,1.628000020980835,1.551630020141602,0
0,1.628229975700378,1.552000045776367,0
0,1.628999948501587,1.554000020027161,0
-2.775559877668606e-17,1.629390001296997,1.555999994277954,0
0,1.62949001789093,1.557999968528748,0
-1.387779938834303e-17,1.62935996055603,1.559999942779541,0
-2.775559877668606e-17,1.629040002822876,1.562000036239624,0
-1.387779938834303e-17,1.628550052642822,1.564000010490417,0
-6.938890181594472e-18,1.62788999080658,1.565999984741211,0
-6.938890181594472e-18,1.628000020980835,1.565690040588379,0
-2.775559877668606e-17,1.627169966697693,1.567999958992004,0
0,1.626389980316162,1.570000052452087,0
-1.387779938834303e-17,1.625499963760376,1.572000026702881,0
6.938890181594472e-18,1.626000046730042,1.570870041847229,0
-1.387779938834303e-17,1.624650001525879,1.574000000953674,0
6.938890181594472e-18,1.623729944229126,1.575999975204468,0
0,1.623999953269958,1.575430035591125,0
-2.775559877668606e-17,1.622869968414307,1.577999949455261,0
4.770489972526526e-18,1.621989965438843,1.580000042915344,0
-2.602089970253733e-18,1.621999979019165,1.579970002174377,0
2.775559877668606e-17,1.621129989624023,1.582000017166138,0
0,1.62033998966217,1.583999991416931,0
0,1.619529962539673,1.585999965667725,0
-6.938890181594472e-18,1.620000004768372,1.584830045700073,0
2.775559877668606e-17,1.604300022125244,1.588000059127808,0
0,1.618819952011108,1.588000059127808,0
-2.081669990969516e-17,1.604220032691956,1.590000033378601,0
0,1.618129968643188,1.590000033378601,0
1.387779938834303e-17,1.6041100025177,1.592000007629395,0
1.387779938834303e-17,1.617449998855591,1.592000007629395,0
-3.469449847085758e-18,1.618000030517578,1.590360045433044,0
0,1.603999972343445,1.593430042266846,0
0,1.603960037231445,1.593999981880188,0
0,1.616880059242249,1.593999981880188,0
0,1.603770017623901,1.595999956130981,0
1.387779938834303e-17,1.616350054740906,1.595999956130981,0
0,1.603549957275391,1.598000049591064,0
1.387779938834303e-17,1.615820050239563,1.598000049591064,0
3.469449847085758e-18,1.616000056266785,1.597319960594177,0
1.387779938834303e-17,1.603299975395203,1.600000023841858,0
1.387779938834303e-17,1.615360021591187,1.600000023841858,0
0,1.603019952774048,1.601999998092651,0
0,1.614969968795776,1.601999998092651,0
-1.387779938834303e-17,1.602720022201538,1.603999972343445,0
0,1.614619970321655,1.603999972343445,0
0,1.602370023727417,1.605999946594238,0
0,1.614289999008179,1.605999946594238,0
0,1.601999998092651,1.607929944992065,0
0,1.601989984512329,1.608000040054321,0
8.673620481811333e-19,1.613970041275024,1.608000040054321,0
8.673620481811333e-19,1.613999962806702,1.607830047607422,0
-1.387779938834303e-17,1.601590037345886,1.610000014305115,0
-1.387779938834303e-17,1.613669991493225,1.610000014305115,0
0,1.601209998130798,1.611999988555908,0
1.387779938834303e-17,1.613409996032715,1.611999988555908,0
0,1.600849986076355,1.613999962806702,0
2.775559877668606e-17,1.613170027732849,1.613999962806702,0
0,1.600469946861267,1.616000056266785,0
0,1.612939953804016,1.616000056266785,0
-1.734720001818234e-17,1.600090026855469,1.618000030517578,0
0,1.612709999084473,1.618000030517578,0
-2.775559877668606e-17,0.3972829878330231,1.603999972343445,0
0,0.3976260125637054,1.605999946594238,0
-1.734719960459204e-18,0.386000007390976,1.607830047607422,0
-1.734719960459204e-18,0.3860290050506592,1.608000040054321,0
4.336810240905666e-19,0.3980000019073486,1.607929944992065,0
-4.336810240905666e-19,0.3980140089988708,1.608000040054321,0
0,0.3863259851932526,1.610000014305115,0
0,0.3984090089797974,1.610000014305115,0
0,0.3865900039672852,1.611999988555908,0
2.775559877668606e-17,0.3987849950790405,1.611999988555908,0
0,0.3868330121040344,1.613999962806702,0
0,0.399154007434845,1.613999962806702,0
0,0.3870629966259003,1.616000056266785,0
0,0.3995260000228882,1.616000056266785,0
1.387779938834303e-17,0.3872889876365662,1.618000030517578,0
-2.775559877668606e-17,0.3999130129814148,1.618000030517578,0
0,0.3875159919261932,1.620000004768372,0
3.469449847085758e-18,0.4000000059604645,1.61844003200531,0
0,0.400301992893219,1.620000004768372,0
-6.938890181594472e-18,0.3877469897270203,1.621999979019165,0
1.387779938834303e-17,0.4006530046463013,1.621999979019165,0
0,0.3879860043525696,1.623999953269958,0
0,0.4009790122509003,1.623999953269958,0
0,0.3880000114440918,1.624119997024536,0
1.387779938834303e-17,0.3882229924201965,1.626000046730042,0
1.387779938834303e-17,0.4012910127639771,1.626000046730042,0
1.387779938834303e-17,0.3884420096874237,1.628000020980835,0
0,0.4015989899635315,1.628000020980835,0
2.775559877668606e-17,0.3886469900608063,1.629999995231628,0
3.469449847085758e-18,0.4019120037555695,1.629999995231628,0
-2.775559877668606e-17,0.388839989900589,1.631999969482422,0
0,0.4020000100135803,1.630560040473938,0
0,0.4022209942340851,1.631999969482422,0
-1.387779938834303e-17,0.4025000035762787,1.633999943733215,0
0,0.3890219926834106,1.633999943733215,0
0,0.3891940116882324,1.636000037193298,0
0,0.402756005525589,1.636000037193298,0
0,0.3893570005893707,1.638000011444092,0
2.775559877668606e-17,0.4029969871044159,1.638000011444092,0
1.387779938834303e-17,0.3895120024681091,1.639999985694885,0
0,0.4032270014286041,1.639999985694885,0
1.387779938834303e-17,0.3896569907665253,1.641999959945679,0
-4.163339981939032e-17,0.4034500122070312,1.641999959945679,0
0,0.3897930085659027,1.644000053405762,0
1.387779938834303e-17,0.403670996427536,1.644000053405762,0
0,0.3899190127849579,1.646000027656555,0
6.938890181594472e-18,0.403890997171402,1.646000027656555,0
1.734719960459204e-18,0.3899999856948853,1.647410035133362,0
-1.561249970326269e-17,0.3900339901447296,1.648000001907349,0
0,0.4040000140666962,1.646999955177307,0
0,0.404109001159668,1.648000001907349,0
-2.081669990969516e-17,0.3901329934597015,1.649999976158142,0
0,0.4043079912662506,1.649999976158142,0
0,0.3902150094509125,1.651999950408936,0
1.387779938834303e-17,0.4044899940490723,1.651999950408936,0
0,0.3902809917926788,1.654000043869019,0
0,0.4046579897403717,1.654000043869019,0
-2.775559877668606e-17,0.3903320133686066,1.656000018119812,0
0,0.4048120081424713,1.656000018119812,0
1.387779938834303e-17,0.3903689980506897,1.657999992370605,0
0,0.4049549996852875,1.657999992370605,0
-1.387779938834303e-17,0.390392005443573,1.659999966621399,0
0,0.4050889909267426,1.659999966621399,0
-1.387779938834303e-17,0.3903999924659729,1.661999940872192,0
0,0.4052129983901978,1.661999940872192,0
0,0.3903949856758118,1.664000034332275,0
-1.387779938834303e-17,0.4053280055522919,1.664000034332275,0
0,0.3903760015964508,1.666000008583069,0
0,0.4054340124130249,1.666000008583069,0
0,0.3903430104255676,1.667999982833862,0
0,0.4055309891700745,1.667999982833862,0
1.387779938834303e-17,0.390294998884201,1.669999957084656,0
-1.387779938834303e-17,0.4056200087070465,1.669999957084656,0
2.081669990969516e-17,0.3902319967746735,1.672000050544739,0
1.387779938834303e-17,0.4056980013847351,1.672000050544739,0
-1.387779938834303e-17,0.4057669937610626,1.674000024795532,0
-3.469449847085758e-18,1.600000023841858,1.61844003200531,0
0,1.599699974060059,1.620000004768372,0
0,1.612480044364929,1.620000004768372,0
0,1.599349975585938,1.621999979019165,0
6.938890181594472e-18,1.612249970436096,1.621999979019165,0
0,1.599020004272461,1.623999953269958,0
0,1.61201000213623,1.623999953269958,0
2.775559877668606e-17,1.598709940910339,1.626000046730042,0
-2.081669990969516e-17,1.611780047416687,1.626000046730042,0
4.336810240905666e-19,1.611999988555908,1.624119997024536,0
-1.387779938834303e-17,1.598399996757507,1.628000020980835,0
-1.387779938834303e-17,1.611559987068176,1.628000020980835,0
1.387779938834303e-17,1.598090052604675,1.629999995231628,0
1.387779938834303e-17,1.611350059509277,1.629999995231628,0
3.469449847085758e-18,1.598000049591064,1.630560040473938,0
0,1.597779989242554,1.631999969482422,0
2.775559877668606e-17,1.611160039901733,1.631999969482422,0
-1.387779938834303e-17,1.597499966621399,1.633999943733215,0
0,1.610980033874512,1.633999943733215,0
0,1.597239971160889,1.636000037193298,0
0,1.610810041427612,1.636000037193298,0
-2.775559877668606e-17,1.597000002861023,1.638000011444092,0
0,1.610640048980713,1.638000011444092,0
-2.775559877668606e-17,1.596770048141479,1.639999985694885,0
1.387779938834303e-17,1.610489964485168,1.639999985694885,0
-1.387779938834303e-17,1.596549987792969,1.641999959945679,0
-1.387779938834303e-17,1.610339999198914,1.641999959945679,0
-2.775559877668606e-17,1.596330046653748,1.644000053405762,0
0,1.610209941864014,1.644000053405762,0
-3.469449847085758e-18,1.596109986305237,1.646000027656555,0
-3.469449847085758e-18,1.610080003738403,1.646000027656555,0
-1.734719960459204e-18,1.595999956130981,1.646999955177307,0
0,1.595890045166016,1.648000001907349,0
-1.734719960459204e-18,1.609969973564148,1.648000001907349,0
-8.673620481811333e-19,1.610000014305115,1.647410035133362,0
-1.387779938834303e-17,1.595690011978149,1.649999976158142,0
-1.387779938834303e-17,1.609869956970215,1.649999976158142,0
1.387779938834303e-17,1.595510005950928,1.651999950408936,0
2.081669990969516e-17,1.609779953956604,1.651999950408936,0
-2.775559877668606e-17,1.595340013504028,1.654000043869019,0
-2.775559877668606e-17,1.60971999168396,1.654000043869019,0
-2.775559877668606e-17,1.595190048217773,1.656000018119812,0
0,1.609670042991638,1.656000018119812,0
0,1.595039963722229,1.657999992370605,0
-2.775559877668606e-17,1.609629988670349,1.657999992370605,0
0,1.594910025596619,1.659999966621399,0
2.775559877668606e-17,1.609609961509705,1.659999966621399,0
2.775559877668606e-17,1.594789981842041,1.661999940872192,0
0,1.609599947929382,1.661999940872192,0
2.775559877668606e-17,1.594670057296753,1.664000034332275,0
0,1.609599947929382,1.664000034332275,0
0,1.59457004070282,1.666000008583069,0
-1.387779938834303e-17,1.609619975090027,1.666000008583069,0
-2.775559877668606e-17,1.594470024108887,1.667999982833862,0
-2.775559877668606e-17,1.609660029411316,1.667999982833862,0
1.387779938834303e-17,1.594380021095276,1.669999957084656,0
-1.387779938834303e-17,1.609699964523315,1.669999957084656,0
2.775559877668606e-17,1.594300031661987,1.672000050544739,0
1.387779938834303e-17,1.609770059585571,1.672000050544739,0
-6.938890181594472e-18,1.594230055809021,1.674000024795532,0
2.775559877668606e-17,1.60985004901886,1.674000024795532,0
-2.081669990969516e-17,1.594169974327087,1.675999999046326,0
2.255140022461482e-17,1.609940052032471,1.675999999046326,0
-2.081669990969516e-17,1.594130039215088,1.677999973297119,0
0,1.610000014305115,1.677080035209656,0
-1.734719960459204e-18,1.610049962997437,1.677999973297119,0
-2.081669990969516e-17,0.3901540040969849,1.674000024795532,0
2.255140022461482e-17,0.3900600075721741,1.675999999046326,0
-2.081669990969516e-17,0.4058249890804291,1.675999999046326,0
8.673620481811333e-19,0.3899999856948853,1.677070021629333,0
0,0.3899480104446411,1.677999973297119,0
0,0.4058730006217957,1.677999973297119,0
-6.938890181594472e-18,0.3898249864578247,1.679999947547913,0
-1.387779938834303e-17,0.4059099853038788,1.679999947547913,0
0,0.3896900117397308,1.682000041007996,0
-6.938890181594472e-18,0.4059349894523621,1.682000041007996,0
0,0.3895449936389923,1.684000015258789,0
1.734719960459204e-18,0.4059480130672455,1.684000015258789,0
1.387779938834303e-17,0.3893899917602539,1.685999989509583,0
1.040830032401083e-17,0.4059489965438843,1.685999989509583,0
2.775559877668606e-17,0.3892250061035156,1.687999963760376,0
2.255140022461482e-17,0.4059390127658844,1.687999963760376,0
0,0.3890480101108551,1.690000057220459,0
-1.734720001818234e-17,0.4059169888496399,1.690000057220459,0
0,0.3888579905033112,1.692000031471252,0
-1.387779938834303e-17,0.4058839976787567,1.692000031471252,0
2.775559877668606e-17,0.3886539936065674,1.694000005722046,0
6.938890181594472e-18,0.4058400094509125,1.694000005722046,0
1.387779938834303e-17,0.3884299993515015,1.695999979972839,0
-6.938890181594472e-18,0.4057849943637848,1.695999979972839,0
0,0.3881829977035522,1.697999954223633,0
-2.775559877668606e-17,0.4057190120220184,1.697999954223633,0
0,0.3880000114440918,1.699329972267151,0
0,0.387908011674881,1.700000047683716,0
1.387779938834303e-17,0.4056439995765686,1.700000047683716,0
1.387779938834303e-17,0.3876290023326874,1.702000021934509,0
2.775559877668606e-17,0.4055590033531189,1.702000021934509,0
-1.387779938834303e-17,0.3873499929904938,1.703999996185303,0
-1.387779938834303e-17,0.4054650068283081,1.703999996185303,0
0,0.3870669901371002,1.705999970436096,0
1.387779938834303e-17,0.405362993478775,1.705999970436096,0
0,0.3867729902267456,1.70799994468689,0
0,0.4052520096302032,1.70799994468689,0
-2.775559877668606e-17,0.3864589929580688,1.710000038146973,0
-2.775559877668606e-17,0.405131995677948,1.710000038146973,0
-6.938890181594472e-18,0.3861129879951477,1.712000012397766,0
2.775559877668606e-17,0.4050030112266541,1.712000012397766,0
0,0.4048640131950378,1.71399998664856,0
2.775559877668606e-17,0.4047150015830994,1.715999960899353,0
1.040830032401083e-17,1.594089984893799,1.679999947547913,0
6.938890181594472e-18,1.610180020332336,1.679999947547913,0
3.469449847085758e-18,1.594069957733154,1.682000041007996,0
0,1.610309958457947,1.682000041007996,0
-1.040830032401083e-17,1.594050049781799,1.684000015258789,0
0,1.610450029373169,1.684000015258789,0
-2.255140022461482e-17,1.594050049781799,1.685999989509583,0
0,1.610610008239746,1.685999989509583,0
-2.775559877668606e-17,1.594059944152832,1.687999963760376,0
0,1.610769987106323,1.687999963760376,0
0,1.594079971313477,1.690000057220459,0
2.775559877668606e-17,1.610949993133545,1.690000057220459,0
-3.469449847085758e-18,1.594120025634766,1.692000031471252,0
-2.775559877668606e-17,1.611140012741089,1.692000031471252,0
6.938890181594472e-18,1.594159960746765,1.694000005722046,0
2.775559877668606e-17,1.611350059509277,1.694000005722046,0
-2.775559877668606e-17,1.594220042228699,1.695999979972839,0
2.775559877668606e-17,1.611570000648499,1.695999979972839,0
2.775559877668606e-17,1.594280004501343,1.697999954223633,0
-6.938890181594472e-18,1.611819982528687,1.697999954223633,0
1.387779938834303e-17,1.594359993934631,1.700000047683716,0
0,1.611999988555908,1.699339985847473,0
0,1.612089991569519,1.700000047683716,0
2.775559877668606e-17,1.59443998336792,1.702000021934509,0
-1.387779938834303e-17,1.612370014190674,1.702000021934509,0
-1.387779938834303e-17,1.594529986381531,1.703999996185303,0
1.387779938834303e-17,1.612650036811829,1.703999996185303,0
-2.775559877668606e-17,1.594640016555786,1.705999970436096,0
2.775559877668606e-17,1.612930059432983,1.705999970436096,0
0,1.594750046730042,1.70799994468689,0
0,1.613229990005493,1.70799994468689,0
2.775559877668606e-17,1.59486997127533,1.710000038146973,0
-1.387779938834303e-17,1.613540053367615,1.710000038146973,0
2.775559877668606e-17,1.595000028610229,1.712000012397766,0
1.387779938834303e-17,1.613890051841736,1.712000012397766,0
0,1.595139980316162,1.71399998664856,0
-3.469449847085758e-18,1.613999962806702,1.712599992752075,0
1.387779938834303e-17,1.614259958267212,1.71399998664856,0
0,1.595280051231384,1.715999960899353,0
-1.387779938834303e-17,1.614619970321655,1.715999960899353,0
0,1.595450043678284,1.718000054359436,0
-2.775559877668606e-17,1.614979982376099,1.718000054359436,0
0,1.595620036125183,1.720000028610229,0
1.387779938834303e-17,1.615350008010864,1.720000028610229,0
0,1.595810055732727,1.722000002861023,0
2.081669990969516e-17,1.615749955177307,1.722000002861023,0
2.602089970253733e-18,1.595999956130981,1.72379994392395,0
1.301039960004645e-17,1.596019983291626,1.723999977111816,0
-3.469449847085758e-18,1.616000056266785,1.723150014877319,0
2.081669990969516e-17,1.596240043640137,1.72599995136261,0
0,1.596459984779358,1.728000044822693,0
0,1.616189956665039,1.723999977111816,0
-1.387779938834303e-17,1.616619944572449,1.72599995136261,0
-2.775559877668606e-17,1.617030024528503,1.728000044822693,0
1.387779938834303e-17,1.617460012435913,1.730000019073486,0
-1.040830032401083e-17,1.617939949035645,1.73199999332428,0
-1.734719960459204e-18,1.618000030517578,1.732249975204468,0
0,1.618430018424988,1.733999967575073,0
2.775559877668606e-17,1.618899941444397,1.735999941825867,0
-1.387779938834303e-17,1.619369983673096,1.73800003528595,0
-2.081669990969516e-17,1.619879961013794,1.740000009536743,0
-1.040830032401083e-17,1.620000004768372,1.740440011024475,0
-1.387779938834303e-17,1.620419979095459,1.741999983787537,0
0,1.620929956436157,1.74399995803833,0
-1.387779938834303e-17,1.621440052986145,1.746000051498413,0
0,0.386000007390976,1.712599992752075,0
0,0.3857400119304657,1.71399998664856,0
0,0.3853789865970612,1.715999960899353,0
0,0.385019987821579,1.718000054359436,0
1.387779938834303e-17,0.404554009437561,1.718000054359436,0
2.775559877668606e-17,0.3846499919891357,1.720000028610229,0
1.387779938834303e-17,0.4043790102005005,1.720000028610229,0
-6.938890181594472e-18,0.3842509984970093,1.722000002861023,0
0,0.4041880071163177,1.722000002861023,0
0,0.3840000033378601,1.723140001296997,0
0,0.3838109970092773,1.723999977111816,0
-1.474509991496611e-17,0.4039779901504517,1.723999977111816,0
-1.734719960459204e-18,0.4040000140666962,1.72379994392395,0
1.387779938834303e-17,0.3833839893341064,1.72599995136261,0
2.081669990969516e-17,0.4037609994411469,1.72599995136261,0
0,0.382966011762619,1.728000044822693,0
-1.387779938834303e-17,0.403544008731842,1.728000044822693,0
1.387779938834303e-17,0.3825350105762482,1.730000019073486,0
1.387779938834303e-17,0.403326004743576,1.730000019073486,0
-2.775559877668606e-17,0.382064014673233,1.73199999332428,0
0,0.4031040072441101,1.73199999332428,0
3.469449847085758e-18,0.3819999992847443,1.732249975204468,0
0,0.3815700113773346,1.733999967575073,0
-2.775559877668606e-17,0.4028759896755219,1.733999967575073,0
0,0.3811019957065582,1.735999941825867,0
2.775559877668606e-17,0.4026359915733337,1.735999941825867,0
-2.775559877668606e-17,0.3806309998035431,1.73800003528595,0
0,0.4023810029029846,1.73800003528595,0
-3.469449847085758e-18,0.3801220059394836,1.740000009536743,0
0,0.4021050035953522,1.740000009536743,0
3.469449847085758e-18,0.3799999952316284,1.740440011024475,0
0,0.3795819878578186,1.741999983787537,0
-2.775559877668606e-17,0.4018090069293976,1.741999983787537,0
-3.469449847085758e-18,0.4020000100135803,1.740700006484985,0
0,0.3790740072727203,1.74399995803833,0
-1.387779938834303e-17,0.4015209972858429,1.74399995803833,0
0,0.3785620033740997,1.746000051498413,0
2.775559877668606e-17,0.4012379944324493,1.746000051498413,0
2.287670058102987e-17,0.3780030012130737,1.748000025749207,0
0,0.400954008102417,1.748000025749207,0
-4.011550106147898e-18,0.3779999911785126,1.748010039329529,0
0,0.3774349987506866,1.75,0
-1.387779938834303e-17,0.4006609916687012,1.75,0
0,0.376897007226944,1.751999974250793,0
0,0.4003500044345856,1.751999974250793,0
-1.387779938834303e-17,0.3763409852981567,1.753999948501587,0
4.336810240905666e-19,0.4000129997730255,1.753999948501587,0
0,0.3759999871253967,1.755120038986206,0
-6.938890181594472e-18,0.3757309913635254,1.75600004196167,0
0,0.3996660113334656,1.75600004196167,0
0,0.4000000059604645,1.754070043563843,0
2.775559877668606e-17,0.3751559853553772,1.758000016212463,0
-1.387779938834303e-17,0.3993349969387054,1.758000016212463,0
-2.775559877668606e-17,0.3990089893341064,1.759999990463257,0
0,0.3986769914627075,1.76199996471405,0
0,0.3983269929885864,1.764000058174133,0
-3.469449847085758e-18,0.3979449868202209,1.766000032424927,0
0,0.3980000019073486,1.765720009803772,0
-1.387779938834303e-17,1.596670031547546,1.730000019073486,0
-2.775559877668606e-17,1.59689998626709,1.73199999332428,0
0,1.597120046615601,1.733999967575073,0
0,1.597360014915466,1.735999941825867,0
0,1.597620010375977,1.73800003528595,0
0,1.597900032997131,1.740000009536743,0
0,1.598000049591064,1.740700006484985,0
2.081669990969516e-17,1.598189949989319,1.741999983787537,0
-1.387779938834303e-17,1.598479986190796,1.74399995803833,0
2.775559877668606e-17,1.598760008811951,1.746000051498413,0
-2.775559877668606e-17,1.599050045013428,1.748000025749207,0
0,1.599339962005615,1.75,0
0,1.599650025367737,1.751999974250793,0
-4.336810240905666e-19,1.599990010261536,1.753999948501587,0
4.336810240905666e-19,1.600000023841858,1.754070043563843,0
0,1.600329995155334,1.75600004196167,0
1.387779938834303e-17,1.600659966468811,1.758000016212463,0
2.775559877668606e-17,1.600990056991577,1.759999990463257,0
-2.775559877668606e-17,1.601320028305054,1.76199996471405,0
1.387779938834303e-17,1.601670026779175,1.764000058174133,0
1.734719960459204e-18,1.601999998092651,1.765720009803772,0
1.734719960459204e-18,1.602049946784973,1.766000032424927,0
2.385239981820557e-17,1.621999979019165,1.748000025749207,0
-2.927350001613925e-18,1.621999979019165,1.748010039329529,0
1.387779938834303e-17,1.622560024261475,1.75,0
2.775559877668606e-17,1.62310004234314,1.751999974250793,0
0,1.62365996837616,1.753999948501587,0
0,1.623999953269958,1.755120038986206,0
6.938890181594472e-18,1.624269962310791,1.75600004196167,0
0,1.624840021133423,1.758000016212463,0
0,1.625409960746765,1.759999990463257,0
0,1.626000046730042,1.761909961700439,0
0,1.626029968261719,1.76199996471405,0
0,1.626649975776672,1.764000058174133,0
2.775559877668606e-17,1.627230048179626,1.766000032424927,0
1.387779938834303e-17,1.602429986000061,1.76800000667572,0
6.938890181594472e-18,1.62785005569458,1.76800000667572,0
0,1.602800011634827,1.769999980926514,0
3.469449847085758e-18,1.628000020980835,1.768440008163452,0
0,1.628499984741211,1.769999980926514,0
0,1.603150010108948,1.771999955177307,0
0,1.629109978675842,1.771999955177307,0
1.387779938834303e-17,1.603520035743713,1.77400004863739,0
-1.387779938834303e-17,1.629729986190796,1.77400004863739,0
0,1.603919982910156,1.776000022888184,0
6.938890181594472e-18,1.629999995231628,1.774790048599243,0
0,1.630409955978394,1.776000022888184,0
3.469449847085758e-18,1.603999972343445,1.776360034942627,0
-1.387779938834303e-17,1.604339957237244,1.777999997138977,0
2.775559877668606e-17,1.631029963493347,1.777999997138977,0
-2.775559877668606e-17,1.604730010032654,1.779999971389771,0
-2.775559877668606e-17,1.631659984588623,1.779999971389771,0
0,1.605110049247742,1.781999945640564,0
0,1.631999969482422,1.781000018119812,0
0,1.632339954376221,1.781999945640564,0
0,1.605499982833862,1.784000039100647,0
0,1.632979989051819,1.784000039100647,0
2.775559877668606e-17,1.633620023727417,1.78600001335144,0
0,1.605999946594238,1.786370038986206,0
-2.775559877668606e-17,1.606349945068359,1.787999987602234,0
-6.938890181594472e-18,1.633999943733215,1.787109971046448,0
0,1.634310007095337,1.787999987602234,0
0,1.606760025024414,1.789999961853027,0
-2.775559877668606e-17,1.634950041770935,1.789999961853027,0
-1.387779938834303e-17,1.635589957237244,1.79200005531311,0
0,1.636000037193298,1.793169975280762,0
0,1.636289954185486,1.794000029563904,0
0,1.636940002441406,1.796000003814697,0
-1.387779938834303e-17,1.637580037117004,1.797999978065491,0
-6.938890181594472e-18,1.638000011444092,1.799209952354431,0
-6.938890181594472e-18,1.638280034065247,1.799999952316284,0
2.775559877668606e-17,1.638929963111877,1.802000045776367,0
1.387779938834303e-17,1.639569997787476,1.804000020027161,0
0,1.639999985694885,1.80525004863739,0
-6.938890181594472e-18,1.640259981155396,1.805999994277954,0
2.775559877668606e-17,1.640910029411316,1.807999968528748,0
1.387779938834303e-17,1.641549944877625,1.809999942779541,0
0,1.641999959945679,1.811319947242737,0
2.775559877668606e-17,0.3745880126953125,1.759999990463257,0
-8.673620481811333e-19,0.3740000128746033,1.761909961700439,0
8.673620481811333e-19,0.3739700019359589,1.76199996471405,0
-1.387779938834303e-17,0.3733519911766052,1.764000058174133,0
-2.775559877668606e-17,0.372765988111496,1.766000032424927,0
-6.938890181594472e-18,0.3721469938755035,1.76800000667572,0
1.387779938834303e-17,0.3975650072097778,1.76800000667572,0
6.938890181594472e-18,0.3720000088214874,1.768440008163452,0
0,0.3714950084686279,1.769999980926514,0
0,0.3972029983997345,1.769999980926514,0
0,0.3708890080451965,1.771999955177307,0
0,0.3968450129032135,1.771999955177307,0
-2.081669990969516e-17,0.3702659904956818,1.77400004863739,0
0,0.3964749872684479,1.77400004863739,0
0,0.3700000047683716,1.774790048599243,0
-1.387779938834303e-17,0.369594007730484,1.776000022888184,0
0,0.3960759937763214,1.776000022888184,0
0,0.3689709901809692,1.777999997138977,0
0,0.3956620097160339,1.777999997138977,0
-3.469449847085758e-18,0.3959999978542328,1.776360034942627,0
-2.775559877668606e-17,0.3683399856090546,1.779999971389771,0
0,0.3952719867229462,1.779999971389771,0
6.938890181594472e-18,0.3680000007152557,1.781000018119812,0
0,0.3676559925079346,1.781999945640564,0
0,0.3948909938335419,1.781999945640564,0
0,0.3670200109481812,1.784000039100647,0
2.775559877668606e-17,0.3945010006427765,1.784000039100647,0
0,0.3663829863071442,1.78600001335144,0
0,0.3940829932689667,1.78600001335144,0
6.938890181594472e-18,0.3659999966621399,1.787109971046448,0
0,0.3656919896602631,1.787999987602234,0
2.775559877668606e-17,0.3936479985713959,1.787999987602234,0
0,0.3939999938011169,1.786370038986206,0
0,0.3650470077991486,1.789999961853027,0
2.775559877668606e-17,0.3932420015335083,1.789999961853027,0
0,0.3644059896469116,1.79200005531311,0
0,0.3928450047969818,1.79200005531311,0
6.938890181594472e-18,0.363999992609024,1.793169975280762,0
0,0.3637099862098694,1.794000029563904,0
1.387779938834303e-17,0.3924379944801331,1.794000029563904,0
0,0.3630610108375549,1.796000003814697,0
-2.076249972723824e-17,0.3919990062713623,1.796000003814697,0
-4.499439842995456e-18,0.3919999897480011,1.796000003814697,0
-2.775559877668606e-17,0.3915579915046692,1.797999978065491,0
2.775559877668606e-17,0.362417995929718,1.797999978065491,0
0,0.3619999885559082,1.799209952354431,0
6.938890181594472e-18,0.3617219924926758,1.799999952316284,0
2.775559877668606e-17,0.3911460041999817,1.799999952316284,0
-2.775559877668606e-17,0.361070990562439,1.802000045776367,0
2.775559877668606e-17,0.3907400071620941,1.802000045776367,0
1.387779938834303e-17,0.3604300022125244,1.804000020027161,0
0,0.3903189897537231,1.804000020027161,0
0,0.3600000143051147,1.80525004863739,0
0,0.3597350120544434,1.805999994277954,0
2.081669990969516e-17,0.3898639976978302,1.805999994277954,0
-3.469449847085758e-18,0.3899999856948853,1.805410027503967,0
-2.775559877668606e-17,0.3590860068798065,1.807999968528748,0
-2.775559877668606e-17,0.3894299864768982,1.807999968528748,0
0,0.3584499955177307,1.809999942779541,0
0,0.3890190124511719,1.809999942779541,0
-6.938890181594472e-18,0.3580000102519989,1.811310052871704,0
0,0.3577609956264496,1.812000036239624,0
-1.387779938834303e-17,0.388608992099762,1.812000036239624,0
0,0.3571150004863739,1.814000010490417,0
0,0.3881790041923523,1.814000010490417,0
2.775559877668606e-17,0.3564870059490204,1.815999984741211,0
2.081669990969516e-17,0.3877240121364594,1.815999984741211,0
-3.469449847085758e-18,0.3880000114440918,1.814779996871948,0
-6.938890181594472e-18,0.3560000061988831,1.817440032958984,0
0,0.3558070063591003,1.817999958992004,0
0,0.3873020112514496,1.817999958992004,0
2.775559877668606e-17,0.3551659882068634,1.820000052452087,0
0,0.3868989944458008,1.820000052452087,0
1.387779938834303e-17,0.3545480072498322,1.822000026702881,0
1.387779938834303e-17,0.3864920139312744,1.822000026702881,0
3.469449847085758e-18,0.3540000021457672,1.823660016059875,0
0,0.3538820147514343,1.824000000953674,0
0,0.3860599994659424,1.824000000953674,0
0,0.3532440066337585,1.825999975204468,0
0,0.3856210112571716,1.825999975204468,0
-1.734719960459204e-18,0.386000007390976,1.824259996414185,0
-1.387779938834303e-17,0.3526389896869659,1.827999949455261,0
0,0.3852159976959229,1.827999949455261,0
0,0.3519999980926514,1.829990029335022,0
0,0.3519960045814514,1.830000042915344,0
0,0.3848260045051575,1.830000042915344,0
0,0.3844319880008698,1.832000017166138,0
-3.469449847085758e-18,1.60591995716095,1.78600001335144,0
0,1.607149958610535,1.79200005531311,0
1.387779938834303e-17,1.607560038566589,1.794000029563904,0
3.035770012067322e-18,1.608000040054321,1.796000003814697,0
-1.219730028985607e-18,1.608000040054321,1.796000003814697,0
-1.387779938834303e-17,1.608440041542053,1.797999978065491,0
0,1.608850002288818,1.799999952316284,0
0,1.609259963035583,1.802000045776367,0
1.387779938834303e-17,1.60968005657196,1.804000020027161,0
-3.469449847085758e-18,1.610000014305115,1.805410027503967,0
2.081669990969516e-17,1.610139966011047,1.805999994277954,0
0,1.610569953918457,1.807999968528748,0
0,1.610980033874512,1.809999942779541,0
1.387779938834303e-17,1.611389994621277,1.812000036239624,0
0,1.611819982528687,1.814000010490417,0
3.469449847085758e-18,1.611999988555908,1.814779996871948,0
6.938890181594472e-18,1.612280011177063,1.815999984741211,0
0,1.642240047454834,1.812000036239624,0
0,1.642879962921143,1.814000010490417,0
1.387779938834303e-17,1.643509984016418,1.815999984741211,0
6.938890181594472e-18,1.644000053405762,1.817440032958984,0
-6.938890181594472e-18,1.644189953804016,1.817999958992004,0
0,1.644829988479614,1.820000052452087,0
0,1.645449995994568,1.822000026702881,0
0,1.646000027656555,1.823660016059875,0
0,1.646119952201843,1.824000000953674,0
1.387779938834303e-17,1.646759986877441,1.825999975204468,0
1.387779938834303e-17,1.64735996723175,1.827999949455261,0
0,1.648000001907349,1.829990029335022,0
0,1.648000001907349,1.830000042915344,0
0,1.648640036582947,1.832000017166138,0
0,1.649230003356934,1.833999991416931,0
2.081669990969516e-17,1.649850010871887,1.835999965667725,0
1.387779938834303e-17,1.650490045547485,1.838000059127808,0
-3.469449847085758e-18,1.649999976158142,1.836470007896423,0
2.775559877668606e-17,1.65106999874115,1.840000033378601,0
0,1.65227997303009,1.843999981880188,0
0,1.651999950408936,1.843119978904724,0
0,1.654010057449341,1.850000023841858,0
0,1.654000043869019,1.849979996681213,0
0,1.654590010643005,1.851999998092651,0
2.775559877668606e-17,1.61269998550415,1.817999958992004,0
2.775559877668606e-17,1.613100051879883,1.820000052452087,0
0,1.613510012626648,1.822000026702881,0
-1.734719960459204e-18,1.613940000534058,1.824000000953674,0
-1.734719960459204e-18,1.613999962806702,1.824270009994507,0
-1.387779938834303e-17,1.61438000202179,1.825999975204468,0
0,1.614779949188232,1.827999949455261,0
0,1.615170001983643,1.830000042915344,0
0,1.615569949150085,1.832000017166138,0
4.336810240905666e-19,1.615990042686462,1.833999991416931,0
0,1.616000056266785,1.834059953689575,0
0,1.616400003433228,1.835999965667725,0
0,1.616790056228638,1.838000059127808,0
0,1.617149949073792,1.840000033378601,0
0,1.617519974708557,1.842000007629395,0
-1.387779938834303e-17,1.651649951934814,1.842000007629395,0
0,1.617910027503967,1.843999981880188,0
-3.469449847085758e-18,1.618000030517578,1.844480037689209,0
-1.387779938834303e-17,1.618299961090088,1.845999956130981,0
0,1.652860045433044,1.845999956130981,0
0,1.618649959564209,1.848000049591064,0
1.387779938834303e-17,1.653409957885742,1.848000049591064,0
0,1.618989944458008,1.850000023841858,0
-1.387779938834303e-17,1.619320034980774,1.851999998092651,0
0,1.61965000629425,1.853999972343445,0
0,1.619989991188049,1.855999946594238,0
0,1.620000004768372,1.856029987335205,0
1.387779938834303e-17,1.620329976081848,1.858000040054321,0
-2.775559877668606e-17,1.620630025863647,1.860000014305115,0
0,1.620919942855835,1.861999988555908,0
-2.775559877668606e-17,1.621189951896667,1.863999962806702,0
-1.387779938834303e-17,1.6214599609375,1.866000056266785,0
0,0.3513579964637756,1.832000017166138,0
-2.775559877668606e-17,0.3507649898529053,1.833999991416931,0
0,0.3840129971504211,1.833999991416931,0
1.387779938834303e-17,0.350151002407074,1.835999965667725,0
-1.387779938834303e-17,0.3835969865322113,1.835999965667725,0
-4.336810240905666e-19,0.3840000033378601,1.834059953689575,0
3.469449847085758e-18,0.3499999940395355,1.836459994316101,0
0,0.3495140075683594,1.838000059127808,0
0,0.3832150101661682,1.838000059127808,0
0,0.3489319980144501,1.840000033378601,0
0,0.382847011089325,1.840000033378601,0
-1.387779938834303e-17,0.3483479917049408,1.842000007629395,0
0,0.3824790120124817,1.842000007629395,0
0,0.3479999899864197,1.843109965324402,0
0,0.3477219939231873,1.843999981880188,0
-3.469449847085758e-18,0.3820939958095551,1.843999981880188,0
0,0.3471440076828003,1.845999956130981,0
-1.387779938834303e-17,0.3817029893398285,1.845999956130981,0
0,0.3819999992847443,1.844470024108887,0
1.387779938834303e-17,0.3465870022773743,1.848000049591064,0
0,0.3813450038433075,1.848000049591064,0
2.168399950574005e-19,0.3459999859333038,1.849979996681213,0
0,0.3459950089454651,1.850000023841858,0
0,0.3810090124607086,1.850000023841858,0
0,0.3454090058803558,1.851999998092651,0
-1.387779938834303e-17,0.3806799948215485,1.851999998092651,0
-2.775559877668606e-17,0.344870001077652,1.853999972343445,0
-1.387779938834303e-17,0.3803490102291107,1.853999972343445,0
0,0.344323992729187,1.855999946594238,0
0,0.3800050020217896,1.855999946594238,0
0,0.3440000116825104,1.857120037078857,0
6.938890181594472e-18,0.3437420129776001,1.858000040054321,0
-1.387779938834303e-17,0.3796699941158295,1.858000040054321,0
0,0.3799999952316284,1.856029987335205,0
-2.775559877668606e-17,0.343203991651535,1.860000014305115,0
2.775559877668606e-17,0.3793649971485138,1.860000014305115,0
-2.775559877668606e-17,0.3426910042762756,1.861999988555908,0
2.775559877668606e-17,0.3790799975395203,1.861999988555908,0
1.387779938834303e-17,0.3421590030193329,1.863999962806702,0
0,0.378809005022049,1.863999962806702,0
3.469449847085758e-18,0.3420000076293945,1.864570021629333,0
0,0.341607004404068,1.866000056266785,0
0,0.3785429894924164,1.866000056266785,0
-2.775559877668606e-17,0.3411040008068085,1.868000030517578,0
0,0.3782790005207062,1.868000030517578,0
-1.387779938834303e-17,0.34061598777771,1.870000004768372,0
0,0.3780139982700348,1.870000004768372,0
-1.387779938834303e-17,0.3401069939136505,1.871999979019165,0
-1.387779938834303e-17,0.3777590095996857,1.871999979019165,0
0,0.3779999911785126,1.870110034942627,0
-6.938890181594472e-18,0.3400000035762787,1.872400045394897,0
-1.387779938834303e-17,0.3395859897136688,1.873999953269958,0
2.775559877668606e-17,0.3775309920310974,1.873999953269958,0
0,0.3391120135784149,1.876000046730042,0
-1.387779938834303e-17,0.3773249983787537,1.876000046730042,0
-1.387779938834303e-17,0.3386520147323608,1.878000020980835,0
-2.775559877668606e-17,0.3771370053291321,1.878000020980835,0
6.938890181594472e-18,0.3381769955158234,1.879999995231628,0
0,0.3769640028476715,1.879999995231628,0
3.469449847085758e-18,0.3379999995231628,1.880710005760193,0
0,0.3376829922199249,1.881999969482422,0
0,0.3372319936752319,1.883999943733215,0
0,1.65513002872467,1.853999972343445,0
-1.387779938834303e-17,1.655679941177368,1.855999946594238,0
-6.938890181594472e-18,1.656000018119812,1.857120037078857,0
0,1.656260013580322,1.858000040054321,0
-2.775559877668606e-17,1.656800031661987,1.860000014305115,0
0,1.657310009002686,1.861999988555908,0
-2.775559877668606e-17,1.657840013504028,1.863999962806702,0
0,1.657999992370605,1.864570021629333,0
0,1.658390045166016,1.866000056266785,0
0,1.62171995639801,1.868000030517578,0
0,1.658900022506714,1.868000030517578,0
0,1.621989965438843,1.870000004768372,0
-1.387779938834303e-17,1.659379959106445,1.870000004768372,0
0,1.621999979019165,1.870110034942627,0
2.081669990969516e-17,1.622239947319031,1.871999979019165,0
-2.775559877668606e-17,1.659890055656433,1.871999979019165,0
-1.387779938834303e-17,1.622470021247864,1.873999953269958,0
-3.469449847085758e-18,1.659999966621399,1.872400045394897,0
0,1.660410046577454,1.873999953269958,0
-1.387779938834303e-17,1.62267005443573,1.876000046730042,0
0,1.660889983177185,1.876000046730042,0
0,1.622859954833984,1.878000020980835,0
1.387779938834303e-17,1.661350011825562,1.878000020980835,0
-2.775559877668606e-17,1.623039960861206,1.879999995231628,0
-2.775559877668606e-17,1.66182005405426,1.879999995231628,0
-2.775559877668606e-17,1.62319004535675,1.881999969482422,0
0,1.661999940872192,1.880710005760193,0
-1.387779938834303e-17,1.662320017814636,1.881999969482422,0
0,1.623340010643005,1.883999943733215,0
0,1.66277003288269,1.883999943733215,0
0,1.623469948768616,1.886000037193298,0
0,1.6632000207901,1.886000037193298,0
0,1.623589992523193,1.888000011444092,0
-1.387779938834303e-17,1.66363000869751,1.888000011444092,0
0,1.623690009117126,1.889999985694885,0
0,1.664000034332275,1.889619946479797,0
3.469449847085758e-18,1.664090037345886,1.889999985694885,0
0,1.623769998550415,1.891999959945679,0
0,1.623839974403381,1.894000053405762,0
0,1.623890042304993,1.896000027656555,0
0,1.62391996383667,1.898000001907349,0
-3.469449847085758e-18,1.623929977416992,1.899999976158142,0
-3.469449847085758e-18,1.623909950256348,1.901999950408936,0
0,1.62388002872467,1.904000043869019,0
0,1.623819947242737,1.906000018119812,0
-6.938890181594472e-18,1.623739957809448,1.907999992370605,0
0,1.623630046844482,1.909999966621399,0
-1.387779938834303e-17,1.623510003089905,1.911999940872192,0
0,0.3768059909343719,1.881999969482422,0
1.387779938834303e-17,0.3766610026359558,1.883999943733215,0
1.387779938834303e-17,0.3765299916267395,1.886000037193298,0
-1.387779938834303e-17,0.3764129877090454,1.888000011444092,0
0,0.3763110041618347,1.889999985694885,0
0,0.376226007938385,1.891999959945679,0
0,0.3761579990386963,1.894000053405762,0
0,0.3761090040206909,1.896000027656555,0
0,0.3760809898376465,1.898000001907349,0
0,0.3760730028152466,1.899999976158142,0
0,0.3760879933834076,1.901999950408936,0
3.469449847085758e-18,0.3761250078678131,1.904000043869019,0
0,0.3761839866638184,1.906000018119812,0
6.938890181594472e-18,0.3762640058994293,1.907999992370605,0
0,0.37636598944664,1.909999966621399,0
0,0.3764890134334564,1.911999940872192,0
1.387779938834303e-17,0.3766309916973114,1.914000034332275,0
0,0.3767949938774109,1.916000008583069,0
0,0.3769800066947937,1.917999982833862,0
-2.775559877668606e-17,0.3771879971027374,1.919999957084656,0
0,1.664530038833618,1.891999959945679,0
0,1.664929986000061,1.894000053405762,0
1.387779938834303e-17,1.665330052375793,1.896000027656555,0
6.938890181594472e-18,1.665729999542236,1.898000001907349,0
0,1.666000008583069,1.8992999792099,0
0,1.666149973869324,1.899999976158142,0
-2.775559877668606e-17,1.666540026664734,1.901999950408936,0
2.775559877668606e-17,1.6669100522995,1.904000043869019,0
0,1.667269945144653,1.906000018119812,0
-2.775559877668606e-17,1.667619943618774,1.907999992370605,0
1.669670022138697e-17,1.667999982833862,1.909999966621399,0
4.770489972526526e-18,1.667999982833862,1.910019993782043,0
0,1.668359994888306,1.911999940872192,0
-1.387779938834303e-17,1.668699979782104,1.914000034332275,0
5.551119755337213e-17,1.669020056724548,1.916000008583069,0
1.387779938834303e-17,1.669319987297058,1.917999982833862,0
-1.387779938834303e-17,1.669639945030212,1.919999957084656,0
1.734719960459204e-18,1.669960021972656,1.922000050544739,0
3.469449847085758e-18,1.669999957084656,1.922250032424927,0
1.387779938834303e-17,1.670279979705811,1.924000024795532,0
0,1.670570015907288,1.925999999046326,0
0,1.67084002494812,1.927999973297119,0
2.775559877668606e-17,1.671110033988953,1.929999947547913,0
-1.387779938834303e-17,1.671360015869141,1.932000041007996,0
0,1.671620011329651,1.934000015258789,0
3.469449847085758e-18,1.671880006790161,1.935999989509583,0
3.469449847085758e-18,1.672000050544739,1.936929941177368,0
0,1.672140002250671,1.937999963760376,0
-1.387779938834303e-17,1.623370051383972,1.914000034332275,0
0,1.623200058937073,1.916000008583069,0
0,1.623020052909851,1.917999982833862,0
-2.775559877668606e-17,1.622810006141663,1.919999957084656,0
-2.775559877668606e-17,1.622580051422119,1.922000050544739,0
1.387779938834303e-17,1.622300028800964,1.924000024795532,0
0,1.621999979019165,1.925930023193359,0
0,1.621989965438843,1.925999999046326,0
0,1.621649980545044,1.927999973297119,0
1.387779938834303e-17,1.621299982070923,1.929999947547913,0
2.775559877668606e-17,1.620939970016479,1.932000041007996,0
1.387779938834303e-17,1.620540022850037,1.934000015258789,0
-3.469449847085758e-18,1.620100021362305,1.935999989509583,0
6.938890181594472e-18,1.620000004768372,1.93638002872467,0
-1.387779938834303e-17,1.619600057601929,1.937999963760376,0
0,1.619120001792908,1.940000057220459,0
-2.775559877668606e-17,1.618610024452209,1.942000031471252,0
1.734719960459204e-18,1.618029952049255,1.944000005722046,0
1.734719960459204e-18,1.618000030517578,1.944110035896301,0
1.387779938834303e-17,1.617419958114624,1.945999979972839,0
0,0.3368020057678223,1.886000037193298,0
0,0.3363690078258514,1.888000011444092,0
0,0.335999995470047,1.889610052108765,0
-3.469449847085758e-18,0.3359090089797974,1.889999985694885,0
0,0.3354719877243042,1.891999959945679,0
0,0.3350670039653778,1.894000053405762,0
1.387779938834303e-17,0.3346740007400513,1.896000027656555,0
-1.387779938834303e-17,0.3342730104923248,1.898000001907349,0
0,0.3339999914169312,1.8992999792099,0
-6.938890181594472e-18,0.3338499963283539,1.899999976158142,0
-1.387779938834303e-17,0.3334549963474274,1.901999950408936,0
-2.775559877668606e-17,0.3330889940261841,1.904000043869019,0
0,0.3327339887619019,1.906000018119812,0
1.387779938834303e-17,0.3323769867420197,1.907999992370605,0
2.168400002272793e-18,0.3320029973983765,1.909999966621399,0
7.589419860289477e-19,0.3319999873638153,1.910019993782043,0
0,0.3316369950771332,1.911999940872192,0
-2.775559877668606e-17,0.3774240016937256,1.922000050544739,0
2.775559877668606e-17,0.3776949942111969,1.924000024795532,0
0,0.3779999911785126,1.925930023193359,0
0,0.3780109882354736,1.925999999046326,0
0,0.3783519864082336,1.927999973297119,0
-1.387779938834303e-17,0.378699004650116,1.929999947547913,0
0,0.3790619969367981,1.932000041007996,0
-1.387779938834303e-17,0.3286379873752594,1.932000041007996,0
0,0.3283819854259491,1.934000015258789,0
-1.387779938834303e-17,0.3794560134410858,1.934000015258789,0
1.040830032401083e-17,0.3281230032444,1.935999989509583,0
-2.081669990969516e-17,0.3799040019512177,1.935999989509583,0
3.469449847085758e-18,0.328000009059906,1.936929941177368,0
6.938890181594472e-18,0.3799999952316284,1.93638002872467,0
0,0.3803980052471161,1.937999963760376,0
0,0.3808830082416534,1.940000057220459,0
1.387779938834303e-17,0.3813900053501129,1.942000031471252,0
2.428610053953447e-17,0.3819650113582611,1.944000005722046,0
8.673619861425873e-18,0.3819999992847443,1.944110035896301,0
0,0.3825779855251312,1.945999979972839,0
0,0.3831790089607239,1.947999954223633,0
-2.081669990969516e-17,0.3838360011577606,1.950000047683716,0
-6.938890181594472e-18,0.3840000033378601,1.950440049171448,0
1.387779938834303e-17,0.3845579922199249,1.952000021934509,0
2.775559877668606e-17,0.3852590024471283,1.953999996185303,0
0,0.386000007390976,1.955899953842163,0
0,0.3860389888286591,1.955999970436096,0
-1.387779938834303e-17,0.3313010036945343,1.914000034332275,0
-2.775559877668606e-17,0.3309850096702576,1.916000008583069,0
-1.387779938834303e-17,0.3306750059127808,1.917999982833862,0
0,0.330363005399704,1.919999957084656,0
2.255140022461482e-17,0.3300409913063049,1.922000050544739,0
3.469449847085758e-18,0.3300000131130219,1.922250032424927,0
-1.387779938834303e-17,0.329721987247467,1.924000024795532,0
0,0.3294290006160736,1.925999999046326,0
2.775559877668606e-17,0.3291560113430023,1.927999973297119,0
2.775559877668606e-17,0.3288950026035309,1.929999947547913,0
0,0.3278599977493286,1.937999963760376,0
-1.387779938834303e-17,0.3276169896125793,1.940000057220459,0
-1.387779938834303e-17,0.3273920118808746,1.942000031471252,0
-2.775559877668606e-17,0.3271819949150085,1.944000005722046,0
-2.775559877668606e-17,0.3269819915294647,1.945999979972839,0
0,0.326788991689682,1.947999954223633,0
0,0.3266020119190216,1.950000047683716,0
0,0.3264180123806,1.952000021934509,0
0,1.672379970550537,1.940000057220459,0
1.387779938834303e-17,1.67261004447937,1.942000031471252,0
0,1.672819972038269,1.944000005722046,0
-2.775559877668606e-17,1.673020005226135,1.945999979972839,0
0,1.673210024833679,1.947999954223633,0
-1.387779938834303e-17,1.673400044441223,1.950000047683716,0
-2.775559877668606e-17,1.673580050468445,1.952000021934509,0
6.938890181594472e-18,1.673760056495667,1.953999996185303,0
-5.204170014340115e-18,1.673949956893921,1.955999970436096,0
-3.469449847085758e-18,1.674000024795532,1.95661997795105,0
0,1.67411994934082,1.95799994468689,0
0,1.674280047416687,1.960000038146973,0
0,1.674430012702942,1.962000012397766,0
0,1.674569964408875,1.96399998664856,0
1.387779938834303e-17,1.674700021743774,1.965999960899353,0
0,1.67481005191803,1.968000054359436,0
-2.775559877668606e-17,1.674919962882996,1.970000028610229,0
0,0.3262360095977783,1.953999996185303,0
-3.469449847085758e-18,0.3260549902915955,1.955999970436096,0
1.734719960459204e-18,0.3260000050067902,1.95661997795105,0
0,0.3258779942989349,1.95799994468689,0
1.387779938834303e-17,0.3257159888744354,1.960000038146973,0
0,0.3255679905414581,1.962000012397766,0
0,0.3254300057888031,1.96399998664856,0
0,0.3253029882907867,1.965999960899353,0
0,0.325186014175415,1.968000054359436,0
0,0.3250760138034821,1.970000028610229,0
0,0.324974000453949,1.972000002861023,0
-2.775559877668606e-17,0.3248800039291382,1.973999977111816,0
0,0.3247919976711273,1.97599995136261,0
0,0.3247120082378387,1.978000044822693,0
1.387779938834303e-17,0.3246380090713501,1.980000019073486,0
-1.387779938834303e-17,0.3245710134506226,1.98199999332428,0
0,0.3245100080966949,1.983999967575073,0
-1.387779938834303e-17,0.3244569897651672,1.985999941825867,0
-2.775559877668606e-17,0.324411004781723,1.98800003528595,0
1.387779938834303e-17,0.3243719935417175,1.990000009536743,0
-4.163339981939032e-17,0.3243399858474731,1.991999983787537,0
0,1.616819977760315,1.947999954223633,0
-2.081669990969516e-17,1.616160035133362,1.950000047683716,0
0,1.616000056266785,1.950440049171448,0
0,1.615440011024475,1.952000021934509,0
0,1.614740014076233,1.953999996185303,0
0,1.613999962806702,1.955899953842163,0
0,1.613960027694702,1.955999970436096,0
0,1.613160014152527,1.95799994468689,0
-1.387779938834303e-17,1.612339973449707,1.960000038146973,0
-6.938890181594472e-18,1.611999988555908,1.960739970207214,0
-1.387779938834303e-17,1.611430048942566,1.962000012397766,0
2.775559877668606e-17,1.610550045967102,1.96399998664856,0
6.938890181594472e-18,1.610000014305115,1.965109944343567,0
-1.387779938834303e-17,1.609560012817383,1.965999960899353,0
1.387779938834303e-17,1.608590006828308,1.968000054359436,0
0,1.608000040054321,1.969120025634766,0
1.387779938834303e-17,1.607529997825623,1.970000028610229,0
0,1.606480002403259,1.972000002861023,0
0,1.605999946594238,1.972830057144165,0
0,1.605329990386963,1.973999977111816,0
-6.938890181594472e-18,1.604179978370667,1.97599995136261,0
1.387779938834303e-17,1.603999972343445,1.976289987564087,0
0,1.602959990501404,1.978000044822693,0
0,1.601999998092651,1.979509949684143,0
0,1.601680040359497,1.980000019073486,0
1.387779938834303e-17,1.600399971008301,1.98199999332428,0
1.387779938834303e-17,1.600000023841858,1.982570052146912,0
-1.387779938834303e-17,1.599020004272461,1.983999967575073,0
-1.387779938834303e-17,1.598000049591064,1.985450029373169,0
0,1.597599983215332,1.985999941825867,0
-1.387779938834303e-17,1.596150040626526,1.98800003528595,0
0,1.595999956130981,1.988199949264526,0
-1.387779938834303e-17,1.594640016555786,1.990000009536743,0
1.387779938834303e-17,1.593999981880188,1.990810036659241,0
-1.387779938834303e-17,1.593050003051758,1.991999983787537,0
-1.387779938834303e-17,1.592000007629395,1.993289947509766,0
-1.387779938834303e-17,1.591410040855408,1.99399995803833,0
0,1.590000033378601,1.995669960975647,0
-6.938890181594472e-18,1.589709997177124,1.996000051498413,0
0,1.588000059127808,1.997959971427917,0
0,1.587970018386841,1.998000025749207,0
-1.734720001818234e-17,1.586159944534302,2,0
3.469449847085758e-18,1.585999965667725,2.000169992446899,0
-2.775559877668606e-17,0.3868440091609955,1.95799994468689,0
-2.775559877668606e-17,0.3876599967479706,1.960000038146973,0
-6.938890181594472e-18,0.3880000114440918,1.960739970207214,0
0,0.3885680139064789,1.962000012397766,0
2.775559877668606e-17,0.3894529938697815,1.96399998664856,0
-1.387779938834303e-17,0.3899999856948853,1.965109944343567,0
1.387779938834303e-17,0.3904399871826172,1.965999960899353,0
-1.387779938834303e-17,0.3914049863815308,1.968000054359436,0
0,0.3919999897480011,1.969120025634766,0
0,0.3924739956855774,1.970000028610229,0
2.775559877668606e-17,0.3935230076313019,1.972000002861023,0
0,0.3939999938011169,1.972830057144165,0
0,0.3946740031242371,1.973999977111816,0
0,0.3958210051059723,1.97599995136261,0
0,0.3959999978542328,1.976279973983765,0
-1.387779938834303e-17,0.3970440030097961,1.978000044822693,0
6.938890181594472e-18,0.3980000019073486,1.979509949684143,0
-1.387779938834303e-17,0.3983219861984253,1.980000019073486,0
2.775559877668606e-17,0.3996039927005768,1.98199999332428,0
1.387779938834303e-17,0.4000000059604645,1.982570052146912,0
1.387779938834303e-17,0.4009799957275391,1.983999967575073,0
-1.387779938834303e-17,0.4020000100135803,1.985450029373169,0
0,0.4024040102958679,1.985999941825867,0
-3.469449847085758e-18,0.4038459956645966,1.98800003528595,0
-1.040830032401083e-17,0.4040000140666962,1.988199949264526,0
-2.775559877668606e-17,0.405362993478775,1.990000009536743,0
1.387779938834303e-17,0.4059999883174896,1.990810036659241,0
0,0.4069499969482422,1.991999983787537,0
0,0.4079999923706055,1.993289947509766,0
0,0.4085929989814758,1.99399995803833,0
0,0.4099999964237213,1.995669960975647,0
-6.938890181594472e-18,0.410286009311676,1.996000051498413,0
8.673620481811333e-19,0.4120000004768372,1.997959971427917,0
0,0.4120320081710815,1.998000025749207,0
0,1.675029993057251,1.972000002861023,0
2.775559877668606e-17,1.675119996070862,1.973999977111816,0
0,1.675209999084473,1.97599995136261,0
0,1.675289988517761,1.978000044822693,0
0,1.675359964370728,1.980000019073486,0
-2.775559877668606e-17,1.675430059432983,1.98199999332428,0
1.387779938834303e-17,1.675490021705627,1.983999967575073,0
1.387779938834303e-17,1.675539970397949,1.985999941825867,0
0,1.675590038299561,1.98800003528595,0
2.775559877668606e-17,1.67562997341156,1.990000009536743,0
1.387779938834303e-17,1.675660014152527,1.991999983787537,0
-1.387779938834303e-17,1.675680041313171,1.99399995803833,0
-1.387779938834303e-17,1.675699949264526,1.996000051498413,0
-1.387779938834303e-17,1.675709962844849,1.998000025749207,0
1.387779938834303e-17,1.675709962844849,2,0
1.387779938834303e-17,1.675709962844849,2.002000093460083,0
2.775559877668606e-17,1.675690054893494,2.003999948501587,0
0,1.675670027732849,2.00600004196167,0
0,1.675650000572205,2.007999897003174,0
2.775559877668606e-17,1.675609946250916,2.009999990463257,0
-2.775559877668606e-17,1.675570011138916,2.01200008392334,0
-2.775559877668606e-17,1.675519943237305,2.013999938964844,0
2.775559877668606e-17,1.675469994544983,2.016000032424927,0
1.387779938834303e-17,1.675410032272339,2.017999887466431,0
0,1.675340056419373,2.019999980926514,0
0,1.675269961357117,2.022000074386597,0
6.938890181594472e-18,1.584270000457764,2.002000093460083,0
1.387779938834303e-17,1.583999991416931,2.002279996871948,0
2.081669990969516e-17,1.58230996131897,2.003999948501587,0
2.081669990969516e-17,1.582000017166138,2.004309892654419,0
2.081669990969516e-17,1.580279946327209,2.00600004196167,0
-6.938890181594472e-18,1.580000042915344,2.006269931793213,0
-1.387779938834303e-17,1.578169941902161,2.007999897003174,0
0,1.575999975204468,2.009979963302612,0
4.336810240905666e-19,1.575979948043823,2.009999990463257,0
-1.387779938834303e-17,1.577999949455261,2.00816011428833,0
0,1.574000000953674,2.01173996925354,0
0,1.573699951171875,2.01200008392334,0
0,1.572000026702881,2.013449907302856,0
-1.387779938834303e-17,1.571339964866638,2.013999938964844,0
1.387779938834303e-17,1.570000052452087,2.015110015869141,0
0,1.568899989128113,2.016000032424927,0
0,1.567999958992004,2.016720056533813,0
6.938890181594472e-18,1.566359996795654,2.017999887466431,0
-6.938890181594472e-18,1.564000010490417,2.019769906997681,0
0,1.563689947128296,2.019999980926514,0
1.387779938834303e-17,1.565999984741211,2.018280029296875,0
0,1.562000036239624,2.021229982376099,0
-1.387779938834303e-17,1.560930013656616,2.022000074386597,0
0,1.559999942779541,2.022670030593872,0
-1.387779938834303e-17,1.558060050010681,2.023999929428101,0
0,1.555999994277954,2.025360107421875,0
0,1.555050015449524,2.026000022888184,0
2.081669990969516e-17,1.557999968528748,2.02403998374939,0
0,1.552000045776367,2.027940034866333,0
0,1.551900029182434,2.028000116348267,0
2.775559877668606e-17,1.554000020027161,2.026690006256104,0
0,0.9240000247955322,2.049129962921143,0
0,0.921999990940094,2.049180030822754,0
0,0.9259999990463257,2.049079895019531,0
-2.775559877668606e-17,0.9279999732971191,2.049040079116821,0
0,0.9300000071525574,2.04899001121521,0
2.775559877668606e-17,0.9319999814033508,2.048939943313599,0
0,0.9340000152587891,2.04889988899231,0
0,0.9359999895095825,2.0488600730896,0
0,0.9380000233650208,2.048820018768311,0
2.775559877668606e-17,0.9399999976158142,2.048779964447021,0
0,0.9419999718666077,2.048739910125732,0
0,0.9440000057220459,2.048700094223022,0
-4.163339981939032e-17,0.9459999799728394,2.048660039901733,0
1.387779938834303e-17,0.9480000138282776,2.048629999160767,0
0,0.949999988079071,2.048589944839478,0
2.775559877668606e-17,0.9520000219345093,2.048559904098511,0
-2.775559877668606e-17,0.9539999961853027,2.048530101776123,0
0,0.9559999704360962,2.048500061035156,0
2.775559877668606e-17,0.9580000042915344,2.048470020294189,0
1.387779938834303e-17,0.9599999785423279,2.048439979553223,0
-1.387779938834303e-17,0.324315994977951,1.99399995803833,0
-2.775559877668606e-17,0.3242990076541901,1.996000051498413,0
1.387779938834303e-17,0.324290007352829,1.998000025749207,0
-1.387779938834303e-17,0.324288010597229,2,0
2.775559877668606e-17,0.3242929875850677,2.002000093460083,0
-2.775559877668606e-17,0.3243060111999512,2.003999948501587,0
2.775559877668606e-17,0.3243260085582733,2.00600004196167,0
2.775559877668606e-17,0.3243539929389954,2.007999897003174,0
2.775559877668606e-17,0.3243879973888397,2.009999990463257,0
-2.775559877668606e-17,0.324429988861084,2.01200008392334,0
-1.387779938834303e-17,0.3244780004024506,2.013999938964844,0
-1.387779938834303e-17,0.3245320022106171,2.016000032424927,0
-2.775559877668606e-17,0.3245930075645447,2.017999887466431,0
1.387779938834303e-17,0.3246600031852722,2.019999980926514,0
0,0.3247329890727997,2.022000074386597,0
0,0.3248119950294495,2.023999929428101,0
0,0.3248969912528992,2.026000022888184,0
2.775559877668606e-17,0.32498899102211,2.028000116348267,0
0,0.3250859975814819,2.029999971389771,0
0,0.3251909911632538,2.032000064849854,0
0,0.3253020048141479,2.033999919891357,0
0,0.325421005487442,2.03600001335144,0
0,0.3255490064620972,2.038000106811523,0
0,0.3256860077381134,2.039999961853027,0
-3.469449847085758e-18,0.4138439893722534,2,0
1.387779938834303e-17,0.414000004529953,2.000169992446899,0
-1.387779938834303e-17,0.4157289862632751,2.002000093460083,0
-6.938890181594472e-18,0.4160000085830688,2.002279996871948,0
2.081669990969516e-17,0.4176869988441467,2.003999948501587,0
1.387779938834303e-17,0.4180000126361847,2.004309892654419,0
6.938890181594472e-18,0.4197179973125458,2.00600004196167,0
1.387779938834303e-17,0.4199999868869781,2.006269931793213,0
1.040830032401083e-17,0.4218269884586334,2.007999897003174,0
-6.938890181594472e-18,0.421999990940094,2.00816011428833,0
0,0.4239999949932098,2.009979963302612,0
4.336810240905666e-19,0.4240210056304932,2.009999990463257,0
0,0.4259999990463257,2.01173996925354,0
6.938890181594472e-18,0.4262999892234802,2.01200008392334,0
-1.387779938834303e-17,0.4280000030994415,2.013449907302856,0
-1.387779938834303e-17,0.4286580085754395,2.013999938964844,0
0,0.4300000071525574,2.015110015869141,0
0,0.4311000108718872,2.016000032424927,0
-1.387779938834303e-17,0.4320000112056732,2.016720056533813,0
6.938890181594472e-18,0.4336430132389069,2.017999887466431,0
-6.938890181594472e-18,0.4339999854564667,2.018280029296875,0
0,0.4359999895095825,2.019769906997681,0
0,0.4363099932670593,2.019999980926514,0
2.775559877668606e-17,0.4379999935626984,2.021229982376099,0
0,0.4390659928321838,2.022000074386597,0
2.775559877668606e-17,0.4399999976158142,2.022670030593872,0
-1.040830032401083e-17,0.4419440031051636,2.023999929428101,0
-1.734719960459204e-18,0.5526250004768372,2.062000036239624,0
3.469449847085758e-18,0.5519999861717224,2.061919927597046,0
-6.938890181594472e-18,0.5540000200271606,2.062180042266846,0
1.387779938834303e-17,0.5559999942779541,2.062429904937744,0
-2.775559877668606e-17,0.5580000281333923,2.062649965286255,0
-2.775559877668606e-17,0.5600000023841858,2.062860012054443,0
2.775559877668606e-17,0.5619999766349792,2.06306004524231,0
0,0.5640000104904175,2.063250064849854,0
-1.387779938834303e-17,0.5659999847412109,2.063430070877075,0
-1.387779938834303e-17,0.5680000185966492,2.063610076904297,0
0,0.5699999928474426,2.063780069351196,0
0,0.5720000267028809,2.063950061798096,0
1.734719960459204e-18,0.5725600123405457,2.063999891281128,0
-2.775559877668606e-17,1.126000046730042,2.05088996887207,0
2.775559877668606e-17,1.123999953269958,2.050800085067749,0
0,1.128000020980835,2.050970077514648,0
0,1.129999995231628,2.051049947738647,0
2.775559877668606e-17,1.131999969482422,2.051140069961548,0
0,1.133999943733215,2.051229953765869,0
0,1.136000037193298,2.05132007598877,0
1.387779938834303e-17,1.138000011444092,2.051409959793091,0
0,1.139999985694885,2.051500082015991,0
0,1.141999959945679,2.051599979400635,0
1.387779938834303e-17,1.144000053405762,2.051700115203857,0
-6.938890181594472e-18,1.146000027656555,2.051810026168823,0
-3.469449847085758e-18,1.148000001907349,2.051909923553467,0
-1.734719960459204e-18,1.149539947509766,2.052000045776367,0
8.673620481811333e-19,1.149999976158142,2.052030086517334,0
1.387779938834303e-17,1.151999950408936,2.0521399974823,0
0,1.154000043869019,2.052249908447266,0
1.387779938834303e-17,1.156000018119812,2.052360057830811,0
-1.387779938834303e-17,1.157999992370605,2.052469968795776,0
2.775559877668606e-17,1.159999966621399,2.052570104598999,0
-2.775559877668606e-17,1.161999940872192,2.052680015563965,0
2.775559877668606e-17,1.164000034332275,2.052789926528931,0
-2.775559877668606e-17,1.166000008583069,2.052900075912476,0
0,1.167999982833862,2.053009986877441,0
-2.775559877668606e-17,1.169999957084656,2.053119897842407,0
2.775559877668606e-17,1.172000050544739,2.053230047225952,0
1.387779938834303e-17,1.174000024795532,2.053339958190918,0
0,1.175999999046326,2.053459882736206,0
0,1.177999973297119,2.053580045700073,0
0,1.179999947547913,2.053699970245361,0
0,1.182000041007996,2.053829908370972,0
0,1.184000015258789,2.053960084915161,0
-8.673620481811333e-19,1.184559941291809,2.053999900817871,0
2.775559877668606e-17,1.185999989509583,2.054100036621094,0
-1.387779938834303e-17,1.085999965667725,2.049400091171265,0
0,1.083999991416931,2.049340009689331,0
0,1.088000059127808,2.049459934234619,0
0,1.090000033378601,2.049520015716553,0
-1.387779938834303e-17,1.092000007629395,2.049580097198486,0
0,1.093999981880188,2.049649953842163,0
0,1.095999956130981,2.049710035324097,0
0,1.098000049591064,2.049779891967773,0
0,1.100000023841858,2.049849987030029,0
0,1.101999998092651,2.049930095672607,0
-4.336810240905666e-19,1.103829979896545,2.049999952316284,0
0,1.113999962806702,2.050400018692017,0
-1.387779938834303e-17,1.111999988555908,2.050319910049438,0
-2.775559877668606e-17,1.116000056266785,2.050479888916016,0
0,0.8980000019073486,2.049930095672607,0
2.168399950574005e-19,0.8961700201034546,2.049999952316284,0
0,0.8999999761581421,2.049849987030029,0
6.938890181594472e-18,0.9020000100135803,2.049779891967773,0
0,0.9039999842643738,2.049710035324097,0
1.387779938834303e-17,0.906000018119812,2.049649953842163,0
-1.387779938834303e-17,0.9079999923706055,2.049580097198486,0
1.387779938834303e-17,0.9100000262260437,2.049520015716553,0
0,0.9120000004768372,2.049459934234619,0
0,0.9139999747276306,2.049400091171265,0
-1.387779938834303e-17,0.9160000085830688,2.049340009689331,0
0,0.9179999828338623,2.04928994178772,0
2.775559877668606e-17,0.9200000166893005,2.049230098724365,0
-2.775559877668606e-17,0.8799999952316284,2.050640106201172,0
0,0.878000020980835,2.050719976425171,0
0,0.8820000290870667,2.050559997558594,0
2.775559877668606e-17,0.8840000033378601,2.050479888916016,0
-4.163339981939032e-17,0.8859999775886536,2.050400018692017,0
1.387779938834303e-17,0.8880000114440918,2.050319910049438,0
0,0.8899999856948853,2.050240039825439,0
6.938890181594472e-18,0.8920000195503235,2.050159931182861,0
-2.428610053953447e-17,0.8939999938011169,2.050090074539185,0
-1.734719960459204e-18,0.8960000276565552,2.050009965896606,0
-8.673619861425873e-18,0.4420000016689301,2.02403998374939,0
-1.387779938834303e-17,0.4440000057220459,2.025360107421875,0
1.387779938834303e-17,0.4449560046195984,2.026000022888184,0
1.387779938834303e-17,0.4460000097751617,2.026690006256104,0
0,0.4480000138282776,2.027940034866333,0
0,0.4480960071086884,2.028000116348267,0
1.387779938834303e-17,0.449999988079071,2.029170036315918,0
0,0.4513779878616333,2.029999971389771,0
0,0.4519999921321869,2.030380010604858,0
0,0.4539999961853027,2.0315101146698,0
0,0.4548310041427612,2.032000064849854,0
-1.387779938834303e-17,0.4560000002384186,2.032670021057129,0
6.938890181594472e-18,0.4580000042915344,2.033750057220459,0
0,0.4584490060806274,2.033999919891357,0
2.775559877668606e-17,0.4600000083446503,2.034840106964111,0
0,0.4620000123977661,2.035860061645508,0
0,0.4622530043125153,2.03600001335144,0
-1.387779938834303e-17,0.4639999866485596,2.036890029907227,0
0,0.4659999907016754,2.037859916687012,0
0,0.466266006231308,2.038000106811523,0
-1.387779938834303e-17,0.4679999947547913,2.038840055465698,0
0,0.4699999988079071,2.039750099182129,0
0,0.4705129861831665,2.039999961853027,0
-2.775559877668606e-17,0.4720000028610229,2.040689945220947,0
0,0.4740000069141388,2.041549921035767,0
-6.938890181594472e-18,0.4750150144100189,2.04200005531311,0
-1.387779938834303e-17,0.4760000109672546,2.042439937591553,0
0,0.4779999852180481,2.04325008392334,0
-1.387779938834303e-17,0.4798069894313812,2.043999910354614,0
-6.938890181594472e-18,0.4799999892711639,2.044080018997192,0
-2.775559877668606e-17,0.4819999933242798,2.044879913330078,0
0,0.4839999973773956,2.045629978179932,0
1.387779938834303e-17,0.4849480092525482,2.046000003814697,0
-1.387779938834303e-17,0.4860000014305115,2.046410083770752,0
0,0.4880000054836273,2.047120094299316,0
0,0.4900000095367432,2.047830104827881,0
-6.938890181594472e-18,0.4904739856719971,2.04800009727478,0
1.387779938834303e-17,0.492000013589859,2.048549890518188,0
0,0.4939999878406525,2.049190044403076,0
0,0.4959999918937683,2.049839973449707,0
2.775559877668606e-17,1.675189971923828,2.023999929428101,0
0,1.675099968910217,2.026000022888184,0
2.775559877668606e-17,1.675009965896606,2.028000116348267,0
-2.775559877668606e-17,1.674909949302673,2.029999971389771,0
-2.775559877668606e-17,1.67481005191803,2.032000064849854,0
-1.387779938834303e-17,1.674700021743774,2.033999919891357,0
0,1.674579977989197,2.03600001335144,0
3.469449847085758e-18,1.534000039100647,2.037869930267334,0
6.938890181594472e-18,1.533730030059814,2.038000106811523,0
0,1.529999971389771,2.039750099182129,0
6.938890181594472e-18,1.529489994049072,2.039999961853027,0
-1.387779938834303e-17,1.526000022888184,2.041549921035767,0
1.387779938834303e-17,1.52498996257782,2.04200005531311,0
2.775559877668606e-17,1.527999997138977,2.040689945220947,0
0,1.521999955177307,2.04325008392334,0
3.469449847085758e-18,1.520190000534058,2.043999910354614,0
0,1.52400004863739,2.042439937591553,0
-1.387779938834303e-17,1.516000032424927,2.045629978179932,0
0,1.515050053596497,2.046000003814697,0
0,1.51800000667572,2.044879913330078,0
-1.040830032401083e-17,1.519999980926514,2.044080018997192,0
0,1.509999990463257,2.047830104827881,0
0,1.509529948234558,2.04800009727478,0
0,1.51199996471405,2.047120094299316,0
1.387779938834303e-17,1.514000058174133,2.046410083770752,0
6.938890181594472e-18,1.503999948501587,2.049839973449707,0
3.469449847085758e-18,1.5035400390625,2.049999952316284,0
0,1.50600004196167,2.049190044403076,0
1.387779938834303e-17,1.508000016212463,2.048549890518188,0
-1.387779938834303e-17,1.498000025749207,2.051690101623535,0
0,1.496999979019165,2.052000045776367,0
-2.775559877668606e-17,1.5,2.051100015640259,0
2.775559877668606e-17,1.501999974250793,2.050509929656982,0
0,1.490000009536743,2.053930044174194,0
0,1.489760041236877,2.053999900817871,0
-1.387779938834303e-17,1.491999983787537,2.053390026092529,0
-2.775559877668606e-17,1.49399995803833,2.052860021591187,0
0,1.496000051498413,2.052309989929199,0
0,1.48199999332428,2.055910110473633,0
0,1.481639981269836,2.055999994277954,0
-1.387779938834303e-17,1.483999967575073,2.055429935455322,0
0,1.485999941825867,2.054960012435913,0
-2.775559877668606e-17,1.48800003528595,2.054480075836182,0
2.775559877668606e-17,1.478000044822693,2.056829929351807,0
0,1.47599995136261,2.057240009307861,0
1.387779938834303e-17,1.480000019073486,2.056390047073364,0
-1.387779938834303e-17,1.343999981880188,2.064680099487305,0
2.775559877668606e-17,1.342000007629395,2.064589977264404,0
0,1.345999956130981,2.064759969711304,0
-2.775559877668606e-17,1.348000049591064,2.06483006477356,0
0,1.350000023841858,2.064909934997559,0
-2.775559877668606e-17,1.351999998092651,2.064980030059814,0
-2.775559877668606e-17,1.353999972343445,2.065040111541748,0
0,1.355999946594238,2.065109968185425,0
2.775559877668606e-17,1.358000040054321,2.065160036087036,0
-2.775559877668606e-17,1.360000014305115,2.06522011756897,0
2.775559877668606e-17,1.361999988555908,2.065269947052002,0
2.775559877668606e-17,1.363999962806702,2.065320014953613,0
1.387779938834303e-17,0.9620000123977661,2.048419952392578,0
1.387779938834303e-17,0.9639999866485596,2.048389911651611,0
1.387779938834303e-17,0.9660000205039978,2.048369884490967,0
-1.387779938834303e-17,0.9679999947547913,2.048340082168579,0
0,0.9700000286102295,2.048320055007935,0
-1.387779938834303e-17,0.9720000028610229,2.04830002784729,0
1.387779938834303e-17,0.9739999771118164,2.048280000686646,0
2.081669990969516e-17,0.9760000109672546,2.048269987106323,0
0,0.9779999852180481,2.048249959945679,0
-2.775559877668606e-17,0.9800000190734863,2.048229932785034,0
-1.387779938834303e-17,0.9819999933242798,2.048219919204712,0
-6.938890181594472e-18,0.984000027179718,2.04820990562439,0
-1.387779938834303e-17,0.9860000014305115,2.048199892044067,0
-2.775559877668606e-17,0.9879999756813049,2.048190116882324,0
-2.775559877668606e-17,0.9900000095367432,2.048180103302002,0
-2.081669990969516e-17,0.9919999837875366,2.04817008972168,0
0,0.9940000176429749,2.04817008972168,0
0,0.9959999918937683,2.04817008972168,0
2.081669990969516e-17,0.9980000257492065,2.048160076141357,0
2.775559877668606e-17,1,2.048160076141357,0
0,1.001999974250793,2.048160076141357,0
6.938890181594472e-18,1.003999948501587,2.04817008972168,0
-1.387779938834303e-17,1.00600004196167,2.04817008972168,0
0,1.008000016212463,2.04817008972168,0
1.387779938834303e-17,1.009999990463257,2.048180103302002,0
6.938890181594472e-18,1.01199996471405,2.048190116882324,0
-2.081669990969516e-17,1.014000058174133,2.048199892044067,0
6.938890181594472e-18,1.016000032424927,2.04820990562439,0
6.938890181594472e-18,1.01800000667572,2.048219919204712,0
-2.081669990969516e-17,1.019999980926514,2.048229932785034,0
2.081669990969516e-17,1.021999955177307,2.048249959945679,0
0,0.7039999961853027,2.061880111694336,0
-1.734719960459204e-18,0.7024109959602356,2.062000036239624,0
-6.938890181594472e-18,0.7059999704360962,2.061739921569824,0
0,0.6700000166893005,2.063990116119385,0
0,0.6698099970817566,2.063999891281128,0
3.469449847085758e-18,0.671999990940094,2.063869953155518,0
0,0.6740000247955322,2.063760042190552,0
0,0.6759999990463257,2.063640117645264,0
0,0.6779999732971191,2.063529968261719,0
-1.387779938834303e-17,0.6800000071525574,2.063410043716431,0
1.387779938834303e-17,0.6819999814033508,2.063299894332886,0
0,0.6840000152587891,2.063179969787598,0
-2.775559877668606e-17,0.6859999895095825,2.063070058822632,0
2.775559877668606e-17,0.6880000233650208,2.062949895858765,0
2.775559877668606e-17,0.6899999976158142,2.062829971313477,0
0,0.6919999718666077,2.062710046768188,0
1.387779938834303e-17,0.6940000057220459,2.062580108642578,0
-1.387779938834303e-17,0.6959999799728394,2.062449932098389,0
-1.387779938834303e-17,0.6980000138282776,2.062319993972778,0
-2.081669990969516e-17,0.699999988079071,2.062180042266846,0
-1.734720001818234e-17,0.7020000219345093,2.062030076980591,0
-1.040830032401083e-17,0.6679999828338623,2.064100027084351,0
6.938890181594472e-18,0.6660000085830688,2.064209938049316,0
-2.602089970253733e-18,1.269580006599426,2.059999942779541,0
0,1.26800000667572,2.059870004653931,0
-2.428610053953447e-17,1.269999980926514,2.060029983520508,0
0,1.271999955177307,2.060189962387085,0
1.387779938834303e-17,1.27400004863739,2.06033992767334,0
-2.775559877668606e-17,1.276000022888184,2.060489892959595,0
2.775559877668606e-17,1.277999997138977,2.060630083084106,0
2.775559877668606e-17,1.279999971389771,2.060770034790039,0
0,1.281999945640564,2.060909986495972,0
0,1.284000039100647,2.061049938201904,0
-2.775559877668606e-17,1.28600001335144,2.061180114746094,0
1.387779938834303e-17,1.287999987602234,2.061320066452026,0
1.387779938834303e-17,1.289999961853027,2.061460018157959,0
0,1.29200005531311,2.061599969863892,0
6.938890181594472e-18,1.294000029563904,2.061739921569824,0
-3.469449847085758e-18,1.296000003814697,2.061880111694336,0
-8.673620481811333e-19,1.297580003738403,2.062000036239624,0
3.469449847085758e-18,1.297999978065491,2.062030076980591,0
-2.081669990969516e-17,1.299999952316284,2.062180042266846,0
1.387779938834303e-17,1.302000045776367,2.062319993972778,0
-2.775559877668606e-17,1.304000020027161,2.062449932098389,0
2.775559877668606e-17,1.305999994277954,2.062580108642578,0
2.775559877668606e-17,1.307999968528748,2.062710046768188,0
0,1.309999942779541,2.062829971313477,0
-2.775559877668606e-17,1.312000036239624,2.062949895858765,0
-2.775559877668606e-17,1.314000010490417,2.063070058822632,0
0,1.315999984741211,2.063179969787598,0
0,1.317999958992004,2.063299894332886,0
1.387779938834303e-17,1.320000052452087,2.063410043716431,0
1.387779938834303e-17,1.322000026702881,2.063529968261719,0
1.387779938834303e-17,1.324000000953674,2.063640117645264,0
-6.938890181594472e-18,1.325999975204468,2.063760042190552,0
6.938890181594472e-18,1.327999949455261,2.063869953155518,0
0,1.330000042915344,2.063990116119385,0
0,1.330180048942566,2.063999891281128,0
1.387779938834303e-17,1.332000017166138,2.064100027084351,0
2.775559877668606e-17,1.333999991416931,2.064209938049316,0
0,1.335999965667725,2.064310073852539,0
1.387779938834303e-17,1.338000059127808,2.064409971237183,0
2.775559877668606e-17,1.340000033378601,2.064500093460083,0
-1.387779938834303e-17,1.549999952316284,2.029170036315918,0
0,1.548619985580444,2.029999971389771,0
0,1.546000003814697,2.031519889831543,0
0,1.545169949531555,2.032000064849854,0
2.775559877668606e-17,1.547999978065491,2.030380010604858,0
-6.938890181594472e-18,1.54200005531311,2.033750057220459,0
-6.938890181594472e-18,1.541550040245056,2.033999919891357,0
-1.387779938834303e-17,1.544000029563904,2.032670021057129,0
6.938890181594472e-18,1.537999987602234,2.03587007522583,0
3.469449847085758e-18,1.537750005722046,2.03600001335144,0
1.387779938834303e-17,1.539999961853027,2.034840106964111,0
0,1.53600001335144,2.036890029907227,0
1.387779938834303e-17,1.531999945640564,2.038840055465698,0
-3.469449847085758e-18,0.8519999980926514,2.051909923553467,0
0,0.8504589796066284,2.052000045776367,0
6.938890181594472e-18,0.8539999723434448,2.051810026168823,0
0,0.8560000061988831,2.051700115203857,0
1.387779938834303e-17,0.8579999804496765,2.051599979400635,0
0,0.8600000143051147,2.051500082015991,0
0,0.8619999885559082,2.051409959793091,0
0,0.8640000224113464,2.05132007598877,0
-2.775559877668606e-17,0.8659999966621399,2.051229953765869,0
-2.775559877668606e-17,0.8679999709129333,2.051140069961548,0
0,0.8700000047683716,2.051049947738647,0
-2.775559877668606e-17,0.871999979019165,2.050970077514648,0
2.775559877668606e-17,0.8740000128746033,2.05088996887207,0
0,0.8759999871253967,2.050800085067749,0
0,0.8159999847412109,2.053960084915161,0
1.734719960459204e-18,0.8154330253601074,2.053999900817871,0
0,0.8180000185966492,2.053829908370972,0
0,0.8199999928474426,2.053699970245361,0
0,0.8220000267028809,2.053580045700073,0
0,0.8240000009536743,2.053459882736206,0
0,0.8259999752044678,2.053339958190918,0
0,0.828000009059906,2.053230047225952,0
0,0.8299999833106995,2.053119897842407,0
-2.775559877668606e-17,0.8320000171661377,2.053009986877441,0
2.775559877668606e-17,0.8339999914169312,2.052900075912476,0
2.775559877668606e-17,0.8360000252723694,2.052789926528931,0
0,0.8379999995231628,2.052680015563965,0
1.387779938834303e-17,0.8399999737739563,2.052570104598999,0
1.387779938834303e-17,0.8420000076293945,2.052469968795776,0
1.387779938834303e-17,0.843999981880188,2.052360057830811,0
1.387779938834303e-17,0.8460000157356262,2.052249908447266,0
-2.775559877668606e-17,0.8479999899864197,2.0521399974823,0
-1.127570011230741e-17,0.8500000238418579,2.052030086517334,0
0,0.7979999780654907,2.05511999130249,0
0,0.7960000038146973,2.055249929428101,0
-2.775559877668606e-17,0.800000011920929,2.05499005317688,0
2.775559877668606e-17,0.8019999861717224,2.054869890213013,0
2.775559877668606e-17,0.8040000200271606,2.054739952087402,0
0,0.8059999942779541,2.054620027542114,0
1.387779938834303e-17,0.8080000281333923,2.054490089416504,0
-2.775559877668606e-17,0.8100000023841858,2.054359912872314,0
-2.081669990969516e-17,0.8119999766349792,2.054229974746704,0
1.734720001818234e-17,0.8140000104904175,2.054100036621094,0
0,1.230000019073486,2.057080030441284,0
2.775559877668606e-17,1.228000044822693,2.056940078735352,0
0,1.23199999332428,2.057219982147217,0
1.387779938834303e-17,1.233999967575073,2.057359933853149,0
-1.387779938834303e-17,1.235999941825867,2.057499885559082,0
0,1.23800003528595,2.057650089263916,0
0,1.240000009536743,2.057800054550171,0
0,1.241999983787537,2.057960033416748,0
-1.734719960459204e-18,1.242550015449524,2.058000087738037,0
0,1.24399995803833,2.058120012283325,0
6.938890181594472e-18,1.246000051498413,2.05826997756958,0
1.387779938834303e-17,1.248000025749207,2.058419942855835,0
1.387779938834303e-17,1.25,2.05856990814209,0
0,1.251999974250793,2.058710098266602,0
-2.775559877668606e-17,1.253999948501587,2.058850049972534,0
0,1.25600004196167,2.059000015258789,0
0,1.258000016212463,2.059139966964722,0
0,1.259999990463257,2.059279918670654,0
0,1.26199996471405,2.059420108795166,0
0,1.264000058174133,2.059570074081421,0
1.387779938834303e-17,1.266000032424927,2.059720039367676,0
0,0.4964610040187836,2.049999952316284,0
2.775559877668606e-17,0.4979999959468842,2.050509929656982,0
0,0.5,2.051100015640259,0
0,0.5019999742507935,2.051690101623535,0
0,0.5030059814453125,2.052000045776367,0
-1.387779938834303e-17,0.5040000081062317,2.052309989929199,0
-2.775559877668606e-17,0.5059999823570251,2.052860021591187,0
1.387779938834303e-17,0.5080000162124634,2.053390026092529,0
-3.469449847085758e-18,0.5099999904632568,2.053930044174194,0
0,0.5102390050888062,2.053999900817871,0
-2.775559877668606e-17,0.5120000243186951,2.054470062255859,0
0,0.5139999985694885,2.054960012435913,0
1.387779938834303e-17,0.515999972820282,2.055429935455322,0
0,0.5180000066757202,2.055910110473633,0
0,0.5183629989624023,2.055999994277954,0
-1.387779938834303e-17,0.5199999809265137,2.056390047073364,0
2.775559877668606e-17,0.5220000147819519,2.056829929351807,0
0,0.5239999890327454,2.057240009307861,0
0,0.5260000228881836,2.057640075683594,0
1.734719960459204e-18,0.5276790261268616,2.058000087738037,0
6.938890181594472e-18,0.5279999971389771,2.058069944381714,0
-1.387779938834303e-17,0.5299999713897705,2.058470010757446,0
-2.775559877668606e-17,0.5320000052452087,2.058840036392212,0
-2.775559877668606e-17,0.5339999794960022,2.059180021286011,0
0,0.5360000133514404,2.05952000617981,0
0,0.5379999876022339,2.059870004653931,0
-3.469449847085758e-18,0.5387340188026428,2.059999942779541,0
6.938890181594472e-18,0.5400000214576721,2.060220003128052,0
0,0.5419999957084656,2.060539960861206,0
0,0.5440000295639038,2.060830116271973,0
2.775559877668606e-17,0.5460000038146973,2.061110019683838,0
1.387779938834303e-17,0.5479999780654907,2.061379909515381,0
1.387779938834303e-17,0.550000011920929,2.061650037765503,0
0,0.7580000162124634,2.057960033416748,0
1.734719960459204e-18,0.7574459910392761,2.058000087738037,0
0,0.7599999904632568,2.057800054550171,0
0,0.7620000243186951,2.057650089263916,0
-1.387779938834303e-17,0.7639999985694885,2.057499885559082,0
2.775559877668606e-17,0.765999972820282,2.057359933853149,0
0,0.7680000066757202,2.057219982147217,0
-3.469449847085758e-18,0.7319999933242798,2.059870004653931,0
8.673620481811333e-19,0.7304180264472961,2.059999942779541,0
-1.387779938834303e-17,0.734000027179718,2.059720039367676,0
0,0.7360000014305115,2.059570074081421,0
0,0.7379999756813049,2.059420108795166,0
0,0.7400000095367432,2.059279918670654,0
0,0.7419999837875366,2.059139966964722,0
-2.775559877668606e-17,0.7440000176429749,2.059000015258789,0
2.775559877668606e-17,0.7459999918937683,2.058850049972534,0
0,0.7480000257492065,2.058710098266602,0
0,0.75,2.05856990814209,0
1.387779938834303e-17,0.7519999742507935,2.058419942855835,0
2.775559877668606e-17,0.7540000081062317,2.05826997756958,0
2.775559877668606e-17,0.7559999823570251,2.058120012283325,0
-1.387779938834303e-17,0.7080000042915344,2.061599969863892,0
-1.387779938834303e-17,0.7099999785423279,2.061460018157959,0
1.387779938834303e-17,0.7120000123977661,2.061320066452026,0
0,0.7139999866485596,2.061180114746094,0
0,0.7160000205039978,2.061049938201904,0
0,0.7179999947547913,2.060909986495972,0
0,0.7200000286102295,2.060770034790039,0
0,0.7220000028610229,2.060630083084106,0
1.387779938834303e-17,0.7239999771118164,2.060489892959595,0
0,0.7260000109672546,2.06033992767334,0
-2.081669990969516e-17,0.7279999852180481,2.060189962387085,0
1.040830032401083e-17,0.7300000190734863,2.060029983520508,0
0,0.3258340060710907,2.04200005531311,0
-2.168399950574005e-19,0.3259940147399902,2.043999910354614,0
2.168399950574005e-19,0.3260000050067902,2.04407000541687,0
-6.938890181594472e-18,0.3261620104312897,2.046000003814697,0
-1.387779938834303e-17,0.3263289928436279,2.04800009727478,0
-2.775559877668606e-17,0.3264980018138885,2.049999952316284,0
1.387779938834303e-17,0.326667994260788,2.052000045776367,0
-2.775559877668606e-17,0.3268409967422485,2.053999900817871,0
0,0.3270179927349091,2.055999994277954,0
0,0.3272010087966919,2.058000087738037,0
0,0.3273929953575134,2.059999942779541,0
1.387779938834303e-17,0.3275960087776184,2.062000036239624,0
-6.938890181594472e-18,0.3278129994869232,2.063999891281128,0
-1.734719960459204e-18,0.328000009059906,2.065599918365479,0
2.602090011612763e-17,0.3280470073223114,2.065999984741211,0
-1.387779938834303e-17,0.3282830119132996,2.068000078201294,0
-2.775559877668606e-17,0.3285140097141266,2.069999933242798,0
0,0.3287419974803925,2.072000026702881,0
2.775559877668606e-17,0.3289720118045807,2.073999881744385,0
2.775559877668606e-17,0.3292070031166077,2.075999975204468,0
1.387779938834303e-17,0.3294520080089569,2.078000068664551,0
0,0.329710990190506,2.079999923706055,0
-4.336810240905666e-19,0.3299919962882996,2.082000017166138,0
0,0.3300000131130219,2.082050085067749,0
-2.775559877668606e-17,0.3302789926528931,2.084000110626221,0
0,0.3305560052394867,2.085999965667725,0
0,0.3308280110359192,2.088000059127808,0
1.387779938834303e-17,1.473999977111816,2.057650089263916,0
0,1.472319960594177,2.058000087738037,0
0,1.462000012397766,2.059870004653931,0
0,1.461269974708557,2.059999942779541,0
0,1.46399998664856,2.05952000617981,0
0,1.465999960899353,2.059180021286011,0
-2.775559877668606e-17,1.468000054359436,2.058840036392212,0
0,1.470000028610229,2.058470010757446,0
1.040830032401083e-17,1.472000002861023,2.058069944381714,0
0,1.447999954223633,2.061919927597046,0
0,1.447379946708679,2.062000036239624,0
0,1.450000047683716,2.061650037765503,0
0,1.452000021934509,2.061379909515381,0
0,1.453999996185303,2.061110019683838,0
2.775559877668606e-17,1.455999970436096,2.060830116271973,0
-2.775559877668606e-17,1.45799994468689,2.060539960861206,0
-2.081669990969516e-17,1.460000038146973,2.060220003128052,0
1.734719960459204e-18,1.427999973297119,2.063950061798096,0
0,1.427449941635132,2.063999891281128,0
0,1.429999947547913,2.063780069351196,0
0,1.432000041007996,2.063610076904297,0
-1.387779938834303e-17,1.434000015258789,2.063430070877075,0
0,1.435999989509583,2.063250064849854,0
-2.775559877668606e-17,1.437999963760376,2.06306004524231,0
-2.775559877668606e-17,1.440000057220459,2.062860012054443,0
-2.775559877668606e-17,1.442000031471252,2.062649965286255,0
-1.387779938834303e-17,1.444000005722046,2.062429904937744,0
2.775559877668606e-17,1.445999979972839,2.062180042266846,0
1.387779938834303e-17,1.398000001907349,2.065399885177612,0
1.387779938834303e-17,1.396000027656555,2.065439939498901,0
0,1.399999976158142,2.065360069274902,0
-1.387779938834303e-17,1.401999950408936,2.065299987792969,0
0,1.404000043869019,2.065249919891357,0
0,1.406000018119812,2.065180063247681,0
0,1.407999992370605,2.065109968185425,0
2.775559877668606e-17,1.409999966621399,2.065030097961426,0
0,1.411999940872192,2.064949989318848,0
-2.775559877668606e-17,1.414000034332275,2.064860105514526,0
0,1.416000008583069,2.064759969711304,0
-2.775559877668606e-17,1.417999982833862,2.064650058746338,0
2.775559877668606e-17,1.419999957084656,2.064539909362793,0
1.387779938834303e-17,1.422000050544739,2.064409971237183,0
2.775559877668606e-17,1.424000024795532,2.06427001953125,0
-1.040830032401083e-17,1.425999999046326,2.064120054244995,0
0,1.077999949455261,2.049180030822754,0
0,1.075999975204468,2.049129962921143,0
0,1.080000042915344,2.049230098724365,0
0,1.082000017166138,2.04928994178772,0
-1.084200021815912e-17,1.103999972343445,2.050009965896606,0
0,1.105999946594238,2.050090074539185,0
2.081669990969516e-17,1.108000040054321,2.050159931182861,0
2.775559877668606e-17,1.110000014305115,2.050240039825439,0
-1.387779938834303e-17,1.118000030517578,2.050559997558594,0
0,1.120000004768372,2.050640106201172,0
-2.775559877668606e-17,1.121999979019165,2.050719976425171,0
0,1.674450039863586,2.038000106811523,0
0,1.674309968948364,2.039999961853027,0
0,1.674170017242432,2.04200005531311,0
0,1.674010038375854,2.043999910354614,0
-6.938890181594472e-18,1.673840045928955,2.046000003814697,0
0,1.674000024795532,2.04407000541687,0
2.775559877668606e-17,1.673670053482056,2.04800009727478,0
2.775559877668606e-17,1.673499941825867,2.049999952316284,0
4.163339981939032e-17,1.673329949378967,2.052000045776367,0
2.775559877668606e-17,1.673159956932068,2.053999900817871,0
0,1.672979950904846,2.055999994277954,0
0,1.672799944877625,2.058000087738037,0
-1.387779938834303e-17,1.67261004447937,2.059999942779541,0
0,1.672399997711182,2.062000036239624,0
0,1.672189950942993,2.063999891281128,0
-2.602090011612763e-17,1.671949982643127,2.065999984741211,0
1.734719960459204e-18,1.672000050544739,2.065599918365479,0
0,1.671720027923584,2.068000078201294,0
-1.387779938834303e-17,1.671489953994751,2.069999933242798,0
-2.775559877668606e-17,1.671259999275208,2.072000026702881,0
0,1.671030044555664,2.073999881744385,0
0,1.670789957046509,2.075999975204468,0
-2.775559877668606e-17,0.5820000171661377,2.064650058746338,0
1.387779938834303e-17,0.5799999833106995,2.064539909362793,0
0,0.5839999914169312,2.064759969711304,0
2.775559877668606e-17,0.5860000252723694,2.064860105514526,0
-2.775559877668606e-17,0.5879999995231628,2.064949989318848,0
0,0.5899999737739563,2.065030097961426,0
0,0.5920000076293945,2.065109968185425,0
0,0.593999981880188,2.065180063247681,0
0,0.5960000157356262,2.065249919891357,0
1.387779938834303e-17,0.5979999899864197,2.065299987792969,0
0,0.6000000238418579,2.065360069274902,0
-1.387779938834303e-17,0.6019999980926514,2.065399885177612,0
1.387779938834303e-17,0.6039999723434448,2.065439939498901,0
1.387779938834303e-17,0.6060000061988831,2.065469980239868,0
0,0.6079999804496765,2.065500020980835,0
0,0.6100000143051147,2.065520048141479,0
1.387779938834303e-17,0.6119999885559082,2.065540075302124,0
0,0.6140000224113464,2.065550088882446,0
0,0.6159999966621399,2.065550088882446,0
1.387779938834303e-17,0.6179999709129333,2.065550088882446,0
1.387779938834303e-17,0.6200000047683716,2.065550088882446,0
1.387779938834303e-17,0.621999979019165,2.065530061721802,0
0,0.6240000128746033,2.065520048141479,0
-1.387779938834303e-17,0.6259999871253967,2.065500020980835,0
0,0.628000020980835,2.065469980239868,0
0,0.6299999952316284,2.065439939498901,0
-1.387779938834303e-17,0.6320000290870667,2.065399885177612,0
1.387779938834303e-17,0.6340000033378601,2.065360069274902,0
0,0.6359999775886536,2.065320014953613,0
0,0.6380000114440918,2.065269947052002,0
0,0.6399999856948853,2.06522011756897,0
0,0.6420000195503235,2.065160036087036,0
0,0.6439999938011169,2.065109968185425,0
0,0.6460000276565552,2.065040111541748,0
-2.775559877668606e-17,0.6480000019073486,2.064980030059814,0
0,0.6499999761581421,2.064909934997559,0
0,0.6520000100135803,2.06483006477356,0
0,0.6539999842643738,2.064759969711304,0
-1.387779938834303e-17,0.656000018119812,2.064680099487305,0
0,0.6579999923706055,2.064589977264404,0
2.775559877668606e-17,0.6600000262260437,2.064500093460083,0
0,0.6620000004768372,2.064409971237183,0
-1.387779938834303e-17,0.6639999747276306,2.064310073852539,0
-2.081669990969516e-17,1.187999963760376,2.054229974746704,0
1.387779938834303e-17,1.190000057220459,2.054359912872314,0
-2.775559877668606e-17,1.192000031471252,2.054490089416504,0
1.387779938834303e-17,1.194000005722046,2.054620027542114,0
2.775559877668606e-17,1.195999979972839,2.054739952087402,0
0,1.197999954223633,2.054869890213013,0
2.775559877668606e-17,1.200000047683716,2.055000066757202,0
0,1.202000021934509,2.05511999130249,0
0,1.203999996185303,2.055249929428101,0
1.387779938834303e-17,1.205999970436096,2.05538010597229,0
-1.387779938834303e-17,1.20799994468689,2.0555100440979,0
1.387779938834303e-17,1.210000038146973,2.055649995803833,0
0,1.212000012397766,2.055789947509766,0
0,1.21399998664856,2.055939912796021,0
1.734719960459204e-18,1.214750051498413,2.055999994277954,0
-1.387779938834303e-17,1.215999960899353,2.056090116500854,0
-1.387779938834303e-17,1.218000054359436,2.056240081787109,0
1.387779938834303e-17,1.220000028610229,2.056390047073364,0
-1.387779938834303e-17,1.222000002861023,2.056529998779297,0
1.387779938834303e-17,1.223999977111816,2.056669950485229,0
2.775559877668606e-17,1.22599995136261,2.056809902191162,0
-1.387779938834303e-17,1.02400004863739,2.048269987106323,0
2.775559877668606e-17,1.026000022888184,2.048280000686646,0
-1.387779938834303e-17,1.027999997138977,2.04830002784729,0
2.775559877668606e-17,1.029999971389771,2.048320055007935,0
1.387779938834303e-17,1.031999945640564,2.048340082168579,0
2.775559877668606e-17,1.034000039100647,2.048369884490967,0
-1.387779938834303e-17,1.03600001335144,2.048389911651611,0
-1.387779938834303e-17,1.037999987602234,2.048419952392578,0
0,1.039999961853027,2.048439979553223,0
-2.775559877668606e-17,1.04200005531311,2.048470020294189,0
-2.775559877668606e-17,1.044000029563904,2.048500061035156,0
2.775559877668606e-17,1.046000003814697,2.048530101776123,0
0,1.047999978065491,2.048559904098511,0
0,1.049999952316284,2.048589944839478,0
1.387779938834303e-17,1.052000045776367,2.048629999160767,0
0,1.054000020027161,2.048660039901733,0
-1.387779938834303e-17,1.055999994277954,2.048700094223022,0
0,1.057999968528748,2.048739910125732,0
2.775559877668606e-17,1.059999942779541,2.048779964447021,0
0,1.062000036239624,2.048820018768311,0
0,1.064000010490417,2.0488600730896,0
-2.775559877668606e-17,1.065999984741211,2.04889988899231,0
-2.775559877668606e-17,1.067999958992004,2.048939943313599,0
0,1.070000052452087,2.04899001121521,0
0,1.072000026702881,2.049040079116821,0
2.775559877668606e-17,1.074000000953674,2.049079895019531,0
-1.387779938834303e-17,1.366000056266785,2.065360069274902,0
-1.387779938834303e-17,1.368000030517578,2.065399885177612,0
0,1.370000004768372,2.065439939498901,0
-1.387779938834303e-17,1.371999979019165,2.065469980239868,0
-1.387779938834303e-17,1.373999953269958,2.065500020980835,0
0,1.376000046730042,2.065520048141479,0
-1.387779938834303e-17,1.378000020980835,2.065530061721802,0
0,1.379999995231628,2.065550088882446,0
0,1.381999969482422,2.065550088882446,0
0,1.383999943733215,2.065550088882446,0
0,1.386000037193298,2.065550088882446,0
0,1.388000011444092,2.065540075302124,0
-1.387779938834303e-17,1.389999985694885,2.065520048141479,0
1.387779938834303e-17,1.391999959945679,2.065500020980835,0
-1.387779938834303e-17,1.394000053405762,2.065469980239868,0
0,0.3311020135879517,2.089999914169312,0
0,0.3313829898834229,2.092000007629395,0
0,0.3316810131072998,2.094000101089478,0
2.385240023179588e-18,0.3319999873638153,2.095979928970337,0
1.74556996447697e-17,0.3320029973983765,2.095999956130981,0
1.387779938834303e-17,0.3323299884796143,2.098000049591064,0
2.775559877668606e-17,0.3326430022716522,2.099999904632568,0
0,0.3329510092735291,2.101999998092651,0
-2.775559877668606e-17,0.3332619965076447,2.104000091552734,0
-1.387779938834303e-17,0.3335880041122437,2.105999946594238,0
0,0.3339389860630035,2.108000040054321,0
0,0.3339999914169312,2.108330011367798,0
-1.387779938834303e-17,0.334304004907608,2.109999895095825,0
2.775559877668606e-17,0.334650993347168,2.111999988555908,0
0,1.670549988746643,2.078000068664551,0
0,1.670289993286133,2.079999923706055,0
0,1.670009970664978,2.082000017166138,0
2.775559877668606e-17,1.669720053672791,2.084000110626221,0
0,1.669999957084656,2.082050085067749,0
-1.387779938834303e-17,1.669440031051636,2.085999965667725,0
0,1.669170022010803,2.088000059127808,0
0,1.668900012969971,2.089999914169312,0
-1.387779938834303e-17,1.668619990348816,2.092000007629395,0
0,1.668319940567017,2.094000101089478,0
1.322729959154766e-17,1.667999982833862,2.095999956130981,0
2.493660033632985e-18,1.667999982833862,2.095979928970337,0
1.387779938834303e-17,1.667670011520386,2.098000049591064,0
1.387779938834303e-17,1.667359948158264,2.099999904632568,0
2.775559877668606e-17,1.667050004005432,2.101999998092651,0
0,1.666739940643311,2.104000091552734,0
0,1.666409969329834,2.105999946594238,0
1.734719960459204e-18,1.666059970855713,2.108000040054321,0
2.775559877668606e-17,1.66569995880127,2.109999895095825,0
0,1.666000008583069,2.108330011367798,0
0,1.665349960327148,2.111999988555908,0
0,1.66500997543335,2.114000082015991,0
0,1.664669990539551,2.115999937057495,0
0,1.664299964904785,2.118000030517578,0
-1.387779938834303e-17,1.663910031318665,2.119999885559082,0
-3.469449847085758e-18,1.664000034332275,2.119549989700317,0
-1.387779938834303e-17,1.663519978523254,2.121999979019165,0
2.775559877668606e-17,1.663149952888489,2.124000072479248,0
0,1.662789940834045,2.125999927520752,0
1.734719960459204e-18,0.7860000133514404,2.055939912796021,0
1.734719960459204e-18,0.7852439880371094,2.055999994277954,0
-6.938890181594472e-18,0.7879999876022339,2.055789947509766,0
0,0.7900000214576721,2.055649995803833,0
0,0.7919999957084656,2.0555100440979,0
1.387779938834303e-17,0.7940000295639038,2.05538010597229,0
0,0.7699999809265137,2.057080030441284,0
-2.775559877668606e-17,0.7720000147819519,2.056940078735352,0
-2.775559877668606e-17,0.7739999890327454,2.056809902191162,0
0,0.7760000228881836,2.056669950485229,0
1.387779938834303e-17,0.7779999971389771,2.056529998779297,0
0,0.7799999713897705,2.056390047073364,0
-2.081669990969516e-17,0.7820000052452087,2.056240081787109,0
2.775559877668606e-17,0.7839999794960022,2.056090116500854,0
-1.040830032401083e-17,0.5740000009536743,2.064120054244995,0
6.938890181594472e-18,0.5759999752044678,2.06427001953125,0
-1.387779938834303e-17,0.578000009059906,2.064409971237183,0
2.775559877668606e-17,0.334989994764328,2.114000082015991,0
0,0.335332989692688,2.115999937057495,0
0,0.3356960117816925,2.118000030517578,0
6.938890181594472e-18,0.335999995470047,2.119549989700317,0
-2.775559877668606e-17,0.3360899984836578,2.119999885559082,0
0,0.3364770114421844,2.121999979019165,0
2.775559877668606e-17,0.3368470072746277,2.124000072479248,0
0,0.3372150063514709,2.125999927520752,0
0,0.3375979959964752,2.128000020980835,0
3.903129888899347e-18,0.3379999995231628,2.129930019378662,0
-9.107299903239462e-18,0.3380149900913239,2.130000114440918,0
1.387779938834303e-17,0.3384340107440948,2.131999969482422,0
2.775559877668606e-17,0.3388310074806213,2.134000062942505,0
0,0.3392240107059479,2.135999917984009,0
0,0.3396350145339966,2.138000011444092,0
-3.469449847085758e-18,0.3400000035762787,2.139640092849731,0
0,0.3400830030441284,2.140000104904175,0
2.775559877668606e-17,0.3405230045318604,2.141999959945679,0
0,0.3409410119056702,2.144000053405762,0
0,0.3413609862327576,2.145999908447266,0
0,0.3418079912662506,2.148000001907349,0
3.469449847085758e-18,0.3420000076293945,2.148799896240234,0
-1.387779938834303e-17,0.342287003993988,2.150000095367432,0
0,1.662400007247925,2.128000020980835,0
-1.778090073951125e-17,1.66199004650116,2.130000114440918,0
-4.770489972526526e-18,1.661999940872192,2.129930019378662,0
-1.387779938834303e-17,1.661569952964783,2.131999969482422,0
5.551119755337213e-17,1.66117000579834,2.134000062942505,0
0,1.66077995300293,2.135999917984009,0
0,1.660369992256165,2.138000011444092,0
6.938890181594472e-18,1.65991997718811,2.140000104904175,0
-6.938890181594472e-18,1.659999966621399,2.139640092849731,0
0,1.659479975700378,2.141999959945679,0
0,1.659060001373291,2.144000053405762,0
0,1.658640027046204,2.145999908447266,0
0,1.658190011978149,2.148000001907349,0
1.387779938834303e-17,1.657709956169128,2.150000095367432,0
-3.469449847085758e-18,1.657999992370605,2.148799896240234,0
0,1.657259941101074,2.151999950408936,0
0,1.656820058822632,2.154000043869019,0
0,1.656370043754578,2.155999898910522,0
1.734720001818234e-17,1.655869960784912,2.157999992370605,0
3.469449847085758e-18,1.656000018119812,2.157490015029907,0
0,1.655390024185181,2.160000085830688,0
0,1.654929995536804,2.161999940872192,0
0,1.654459953308105,2.164000034332275,0
2.081669990969516e-17,1.653949975967407,2.165999889373779,0
-5.204170014340115e-18,1.654000043869019,2.16579008102417,0
-1.387779938834303e-17,1.653439998626709,2.167999982833862,0
0,1.652959942817688,2.170000076293945,0
0,1.652469992637634,2.171999931335449,0
2.775559877668606e-17,1.651929974555969,2.174000024795532,0
5.204170014340115e-18,1.651999950408936,2.173749923706055,0
-1.387779938834303e-17,1.651399970054626,2.176000118255615,0
-2.775559877668606e-17,1.65090000629425,2.177999973297119,0
-1.387779938834303e-17,1.650390028953552,2.180000066757202,0
6.938890181594472e-18,1.649829983711243,2.181999921798706,0
0,1.649999976158142,2.181400060653687,0
0,1.649289965629578,2.184000015258789,0
0,1.648769974708557,2.186000108718872,0
0,1.648229956626892,2.187999963760376,0
0,0.3427369892597198,2.151999950408936,0
0,0.3431749939918518,2.154000043869019,0
-1.387779938834303e-17,0.3436309993267059,2.155999898910522,0
-6.938890181594472e-18,0.3440000116825104,2.157490015029907,0
1.040830032401083e-17,0.3441280126571655,2.157999992370605,0
-2.775559877668606e-17,0.3446100056171417,2.160000085830688,0
0,0.3450700044631958,2.161999940872192,0
1.387779938834303e-17,0.3455410003662109,2.164000034332275,0
-5.204170014340115e-18,0.3459999859333038,2.16579008102417,0
2.255140022461482e-17,0.3460550010204315,2.165999889373779,0
0,0.3465630114078522,2.167999982833862,0
0,0.3470439910888672,2.170000076293945,0
0,0.3475340008735657,2.171999931335449,0
5.204170014340115e-18,0.3479999899864197,2.173749923706055,0
-2.428610053953447e-17,0.3480690121650696,2.174000024795532,0
-1.387779938834303e-17,0.34859699010849,2.176000118255615,0
-2.775559877668606e-17,0.3490970134735107,2.177999973297119,0
-1.387779938834303e-17,0.3496100008487701,2.180000066757202,0
6.938890181594472e-18,0.3499999940395355,2.181400060653687,0
-1.387779938834303e-17,0.3501720130443573,2.181999921798706,0
1.387779938834303e-17,0.3507089912891388,2.184000015258789,0
2.775559877668606e-17,0.3512279987335205,2.186000108718872,0
-1.387779938834303e-17,1.647639989852905,2.190000057220459,0
0,1.648000001907349,2.188780069351196,0
0,1.64709997177124,2.191999912261963,0
-1.387779938834303e-17,1.646559953689575,2.194000005722046,0
0,0.3517709970474243,2.187999963760376,0
-6.938890181594472e-18,0.3519999980926514,2.188780069351196,0
-2.775559877668606e-17,0.3523550033569336,2.190000057220459,0
0,0.3528999984264374,2.191999912261963,0
0,0.35343998670578,2.194000005722046,0
8.673620481811333e-19,0.3540000021457672,2.195909976959229,0
9.540979945053052e-18,0.3540270030498505,2.196000099182129,0
-1.387779938834303e-17,0.3546139895915985,2.197999954223633,0
-2.775559877668606e-17,0.3551680147647858,2.200000047683716,0
6.938890181594472e-18,0.3557429909706116,2.20199990272522,0
0,0.3560000061988831,2.202820062637329,0
-1.387779938834303e-17,0.3563649952411652,2.203999996185303,0
0,0.3569430112838745,2.206000089645386,0
0,0.3575209975242615,2.20799994468689,0
0,0.3580000102519989,2.209530115127563,0
-6.938890181594472e-18,0.3581539988517761,2.210000038146973,0
2.775559877668606e-17,0.3587630093097687,2.211999893188477,0
1.387779938834303e-17,0.3593510091304779,2.21399998664856,0
0,0.3599840104579926,2.216000080108643,0
-8.673620481811333e-19,0.3600000143051147,2.216049909591675,0
-1.387779938834303e-17,0.3606249988079071,2.217999935150146,0
0,0.3612290024757385,2.220000028610229,0
0,0.3618640005588531,2.221999883651733,0
1.561249970326269e-17,1.645969986915588,2.196000099182129,0
-1.734719960459204e-18,1.646000027656555,2.195909976959229,0
-2.775559877668606e-17,1.645390033721924,2.197999954223633,0
-2.775559877668606e-17,1.644829988479614,2.200000047683716,0
0,1.644260048866272,2.20199990272522,0
1.387779938834303e-17,1.643640041351318,2.203999996185303,0
0,1.644000053405762,2.202820062637329,0
2.775559877668606e-17,1.643059968948364,2.206000089645386,0
0,1.6424800157547,2.20799994468689,0
-1.387779938834303e-17,1.641849994659424,2.210000038146973,0
-6.938890181594472e-18,1.641999959945679,2.209530115127563,0
-2.775559877668606e-17,1.641240000724792,2.211999893188477,0
0,1.640650033950806,2.21399998664856,0
8.673620481811333e-19,1.64002001285553,2.216000080108643,0
1.387779938834303e-17,1.639379978179932,2.217999935150146,0
0,1.639999985694885,2.216049909591675,0
0,1.6387699842453,2.220000028610229,0
0,1.638139963150024,2.221999883651733,0
1.387779938834303e-17,1.637470006942749,2.223999977111816,0
0,1.638000011444092,2.222399950027466,0
0,1.636849999427795,2.226000070571899,0
0,1.636199951171875,2.227999925613403,0
2.775559877668606e-17,1.635519981384277,2.230000019073486,0
6.938890181594472e-18,1.636000037193298,2.228579998016357,0
2.775559877668606e-17,1.634879946708679,2.232000112533569,0
-6.938890181594472e-18,1.634220004081726,2.233999967575073,0
-1.387779938834303e-17,1.633520007133484,2.236000061035156,0
0,1.633999943733215,2.234620094299316,0
0,1.632859945297241,2.23799991607666,0
0,0.3619999885559082,2.222389936447144,0
0,0.362531989812851,2.223999977111816,0
2.775559877668606e-17,0.3631519973278046,2.226000070571899,0
6.938890181594472e-18,0.3637970089912415,2.227999925613403,0
0,0.363999992609024,2.228579998016357,0
-2.775559877668606e-17,0.3644840121269226,2.230000019073486,0
2.775559877668606e-17,0.365121990442276,2.232000112533569,0
-6.938890181594472e-18,0.3657799959182739,2.233999967575073,0
6.938890181594472e-18,0.3659999966621399,2.234620094299316,0
2.775559877668606e-17,0.3664830029010773,2.236000061035156,0
0,0.3671360015869141,2.23799991607666,0
0,0.3678129911422729,2.240000009536743,0
0,0.3680000007152557,2.240509986877441,0
2.775559877668606e-17,0.3685300052165985,2.242000102996826,0
2.775559877668606e-17,0.3691970109939575,2.24399995803833,0
-3.469449847085758e-18,0.3698970079421997,2.246000051498413,0
0,0.3700000047683716,2.246269941329956,0
1.387779938834303e-17,0.370622992515564,2.247999906539917,0
0,0.3713040053844452,2.25,0
-3.469449847085758e-18,0.3720000088214874,2.251909971237183,0
-5.204170014340115e-18,0.3720349967479706,2.252000093460083,0
2.775559877668606e-17,0.372761994600296,2.253999948501587,0
0,0.3734599947929382,2.25600004196167,0
0,0.3740000128746033,2.257430076599121,0
6.938890181594472e-18,0.3742220103740692,2.257999897003174,0
-2.775559877668606e-17,0.3749470114707947,2.259999990463257,0
0,0.375669002532959,2.26200008392334,0
-1.387779938834303e-17,0.3759999871253967,2.262840032577515,0
1.387779938834303e-17,0.3764509856700897,2.263999938964844,0
0,0.3771780133247375,2.266000032424927,0
0,0.3779399991035461,2.267999887466431,0
0,0.3779999911785126,2.268150091171265,0
-1.387779938834303e-17,0.3787199854850769,2.269999980926514,0
-1.387779938834303e-17,0.3794609904289246,2.272000074386597,0
6.938890181594472e-18,1.632189989089966,2.240000009536743,0
0,1.631469964981079,2.242000102996826,0
-6.938890181594472e-18,1.631999969482422,2.240509986877441,0
0,1.630800008773804,2.24399995803833,0
0,1.630100011825562,2.246000051498413,0
2.775559877668606e-17,1.629379987716675,2.247999906539917,0
0,1.629999995231628,2.246269941329956,0
0,1.628700017929077,2.25,0
1.734719960459204e-18,1.627969980239868,2.252000093460083,0
5.204170014340115e-18,1.628000020980835,2.251909971237183,0
2.775559877668606e-17,1.627239942550659,2.253999948501587,0
-1.387779938834303e-17,1.626539945602417,2.25600004196167,0
0,1.625779986381531,2.257999897003174,0
0,1.626000046730042,2.257430076599121,0
2.775559877668606e-17,1.625049948692322,2.259999990463257,0
0,1.624330043792725,2.26200008392334,0
-1.387779938834303e-17,1.623550057411194,2.263999938964844,0
0,1.623999953269958,2.262840032577515,0
2.775559877668606e-17,1.622820019721985,2.266000032424927,0
0,1.622059941291809,2.267999887466431,0
1.387779938834303e-17,1.621279954910278,2.269999980926514,0
1.734719960459204e-18,1.621999979019165,2.268150091171265,0
-1.387779938834303e-17,1.620540022850037,2.272000074386597,0
6.938890181594472e-18,1.619729995727539,2.273999929428101,0
0,1.620000004768372,2.27335000038147,0
0,1.618970036506653,2.276000022888184,0
-6.938890181594472e-18,1.618190050125122,2.278000116348267,0
-1.387779938834303e-17,1.617370009422302,2.279999971389771,0
0,1.618000030517578,2.278460025787354,0
-1.387779938834303e-17,1.616610050201416,2.282000064849854,0
1.387779938834303e-17,1.615769982337952,2.283999919891357,0
0,1.616000056266785,2.283469915390015,0
-2.775559877668606e-17,1.614979982376099,2.28600001335144,0
6.938890181594472e-18,1.614169955253601,2.288000106811523,0
-2.775559877668606e-17,1.613330006599426,2.289999961853027,0
6.938890181594472e-18,1.613999962806702,2.288399934768677,0
2.775559877668606e-17,1.612529993057251,2.29200005531311,0
-1.387779938834303e-17,1.611670017242432,2.293999910354614,0
-6.938890181594472e-18,1.611999988555908,2.293240070343018,0
0,1.610849976539612,2.296000003814697,0
5.421009893075242e-20,1.610000014305115,2.29800009727478,0
-2.775559877668606e-17,1.609150052070618,2.299999952316284,0
-5.421009893075242e-20,1.610000014305115,2.29800009727478,0
0,1.608309984207153,2.302000045776367,0
-1.387779938834303e-17,1.607419967651367,2.303999900817871,0
-6.938890181594472e-18,1.608000040054321,2.302690029144287,0
1.387779938834303e-17,1.606580018997192,2.305999994277954,0
-2.775559877668606e-17,1.605679988861084,2.308000087738037,0
6.938890181594472e-18,1.605999946594238,2.307300090789795,0
0,1.604820013046265,2.309999942779541,0
-3.469449847085758e-18,1.603919982910156,2.312000036239624,0
1.040830032401083e-17,1.603999972343445,2.311830043792725,0
0,1.60302996635437,2.313999891281128,0
0,0.3799999952316284,2.27335000038147,0
-6.938890181594472e-18,0.380268007516861,2.273999929428101,0
0,0.3810319900512695,2.276000022888184,0
6.938890181594472e-18,0.3818080127239227,2.278000116348267,0
6.938890181594472e-18,0.3819999992847443,2.278460025787354,0
1.387779938834303e-17,0.382627010345459,2.279999971389771,0
0,0.3833940029144287,2.282000064849854,0
6.938890181594472e-18,0.3840000033378601,2.283469915390015,0
-2.775559877668606e-17,0.3842270076274872,2.283999919891357,0
0,0.3850210011005402,2.28600001335144,0
6.938890181594472e-18,0.3858259916305542,2.288000106811523,0
0,0.386000007390976,2.288399934768677,0
-1.387779938834303e-17,0.3866710066795349,2.289999961853027,0
1.387779938834303e-17,0.3874669969081879,2.29200005531311,0
6.938890181594472e-18,0.3880000114440918,2.293240070343018,0
2.775559877668606e-17,0.3883320093154907,2.293999910354614,0
0,0.389147013425827,2.296000003814697,0
0,0.3899979889392853,2.29800009727478,0
5.421009893075242e-20,0.3899999856948853,2.29800009727478,0
-2.775559877668606e-17,0.3908550143241882,2.299999952316284,0
0,0.3916879892349243,2.302000045776367,0
-6.938890181594472e-18,0.3919999897480011,2.302690029144287,0
-1.387779938834303e-17,0.3925809860229492,2.303999900817871,0
1.387779938834303e-17,0.39341801404953,2.305999994277954,0
6.938890181594472e-18,0.3939999938011169,2.307300090789795,0
-1.387779938834303e-17,0.3943229913711548,2.308000087738037,0
1.387779938834303e-17,0.3951790034770966,2.309999942779541,0
1.040830032401083e-17,0.3959999978542328,2.311830043792725,0
6.938890181594472e-18,0.3960779905319214,2.312000036239624,0
0,0.3969660103321075,2.313999891281128,0
0,0.3978520035743713,2.315999984741211,0
3.469449847085758e-18,0.3980000019073486,2.316309928894043,0
-1.387779938834303e-17,0.3987759947776794,2.318000078201294,0
0,0.3996610045433044,2.319999933242798,0
0,0.4000000059604645,2.320709943771362,0
-2.775559877668606e-17,0.4006080031394958,2.322000026702881,0
0,0.4014990031719208,2.323999881744385,0
-6.938890181594472e-18,0.4020000100135803,2.325040102005005,0
0,0.4024620056152344,2.325999975204468,0
-1.387779938834303e-17,0.4033659994602203,2.328000068664551,0
-6.938890181594472e-18,0.4040000140666962,2.329309940338135,0
1.387779938834303e-17,0.404338002204895,2.329999923706055,0
1.387779938834303e-17,0.4052590131759644,2.332000017166138,0
-6.938890181594472e-18,0.4059999883174896,2.333529949188232,0
-1.387779938834303e-17,0.4062379896640778,2.334000110626221,0
-1.387779938834303e-17,0.4071780145168304,2.335999965667725,0
6.938890181594472e-18,0.4079999923706055,2.337680101394653,0
0,0.4081630110740662,2.338000059127808,0
2.775559877668606e-17,0.4091210067272186,2.339999914169312,0
6.938890181594472e-18,0.4099999964237213,2.341779947280884,0
-1.387779938834303e-17,0.4101150035858154,2.342000007629395,0
0,0.4110899865627289,2.344000101089478,0
6.938890181594472e-18,0.4120000004768372,2.34581995010376,0
0,0.4120950102806091,2.345999956130981,0
2.775559877668606e-17,0.413085013628006,2.348000049591064,0
1.387779938834303e-17,0.414000004529953,2.349809885025024,0
0,0.4141019880771637,2.349999904632568,0
0,1.602149963378906,2.315999984741211,0
0,1.601220011711121,2.318000078201294,0
0,1.601999998092651,2.316309928894043,0
0,1.600340008735657,2.319999933242798,0
1.387779938834303e-17,1.599390029907227,2.322000026702881,0
6.938890181594472e-18,1.600000023841858,2.320709943771362,0
0,1.59850001335144,2.323999881744385,0
0,1.597540020942688,2.325999975204468,0
6.938890181594472e-18,1.598000049591064,2.325040102005005,0
1.387779938834303e-17,1.596629977226257,2.328000068664551,0
-1.387779938834303e-17,1.595659971237183,2.329999923706055,0
-6.938890181594472e-18,1.595999956130981,2.329309940338135,0
-1.387779938834303e-17,1.594740033149719,2.332000017166138,0
0,1.593760013580322,2.334000110626221,0
-6.938890181594472e-18,1.593999981880188,2.333529949188232,0
0,1.592820048332214,2.335999965667725,0
2.081669990969516e-17,1.591840028762817,2.338000059127808,0
6.938890181594472e-18,1.592000007629395,2.337680101394653,0
0,1.590880036354065,2.339999914169312,0
-1.387779938834303e-17,1.589890003204346,2.342000007629395,0
0,1.590000033378601,2.341779947280884,0
0,1.588909983634949,2.344000101089478,0
2.428610053953447e-17,1.587910056114197,2.345999956130981,0
0,1.588000059127808,2.34581995010376,0
2.775559877668606e-17,1.586920022964478,2.348000049591064,0
-1.040830032401083e-17,1.585899949073792,2.349999904632568,0
-3.469449847085758e-18,1.585999965667725,2.349809885025024,0
0,1.58490002155304,2.351999998092651,0
-1.734720001818234e-17,1.583860039710999,2.354000091552734,0
0,1.583999991416931,2.353739976882935,0
0,1.582849979400635,2.355999946594238,0
0,1.581799983978271,2.358000040054321,0
6.938890181594472e-18,1.582000017166138,2.357630014419556,0
0,1.580780029296875,2.359999895095825,0
-1.387779938834303e-17,1.579699993133545,2.361999988555908,0
0,1.580000042915344,2.361459970474243,0
1.387779938834303e-17,1.578680038452148,2.364000082015991,0
2.775559877668606e-17,1.577589988708496,2.365999937057495,0
1.387779938834303e-17,1.577999949455261,2.365250110626221,0
0,1.576550006866455,2.368000030517578,0
2.775559877668606e-17,1.575440049171448,2.369999885559082,0
0,1.575999975204468,2.368989944458008,0
0,1.574390053749084,2.371999979019165,0
0,1.573269963264465,2.374000072479248,0
-6.938890181594472e-18,1.574000000953674,2.372689962387085,0
0,1.572199940681458,2.375999927520752,0
-1.387779938834303e-17,1.571079969406128,2.378000020980835,0
-6.938890181594472e-18,1.572000026702881,2.376339912414551,0
2.255140022461482e-17,1.569959998130798,2.380000114440918,0
-3.469449847085758e-18,1.570000052452087,2.379940032958984,0
0,1.568850040435791,2.381999969482422,0
1.387779938834303e-17,1.567700028419495,2.384000062942505,0
1.387779938834303e-17,1.567999958992004,2.383500099182129,0
2.775559877668606e-17,1.56659996509552,2.385999917984009,0
1.387779938834303e-17,1.565430045127869,2.388000011444092,0
0,1.565999984741211,2.387020111083984,0
0,0.4151049852371216,2.351999998092651,0
-1.040830032401083e-17,0.4160000085830688,2.353739976882935,0
-3.469449847085758e-18,0.4161390066146851,2.354000091552734,0
-1.387779938834303e-17,0.417151004076004,2.355999946594238,0
0,0.4180000126361847,2.357630014419556,0
-2.775559877668606e-17,0.4182029962539673,2.358000040054321,0
0,0.4192230105400085,2.359999895095825,0
6.938890181594472e-18,0.4199999868869781,2.361459970474243,0
2.081669990969516e-17,0.4202950000762939,2.361999988555908,0
-1.387779938834303e-17,0.4213230013847351,2.364000082015991,0
-1.387779938834303e-17,0.421999990940094,2.365250110626221,0
1.387779938834303e-17,0.4224140048027039,2.365999937057495,0
2.775559877668606e-17,0.4234519898891449,2.368000030517578,0
0,0.4239999949932098,2.368989944458008,0
-1.387779938834303e-17,0.424558013677597,2.369999885559082,0
0,0.4256109893321991,2.371999979019165,0
0,0.4259999990463257,2.372689962387085,0
1.387779938834303e-17,0.4267280101776123,2.374000072479248,0
6.938890181594472e-18,0.4278050065040588,2.375999927520752,0
0,0.4280000030994415,2.376339912414551,0
1.387779938834303e-17,0.4289239943027496,2.378000020980835,0
5.204170014340115e-18,0.4300000071525574,2.379940032958984,0
1.734720001818234e-17,0.4300369918346405,2.380000114440918,0
0,0.4311479926109314,2.381999969482422,0
-1.387779938834303e-17,0.4320000112056732,2.383500099182129,0
0,0.4322960078716278,2.384000062942505,0
1.387779938834303e-17,0.4334029853343964,2.385999917984009,0
-1.387779938834303e-17,0.4339999854564667,2.387020111083984,0
0,0.4345740079879761,2.388000011444092,0
0,0.4356949925422668,2.390000104904175,0
0,0.4359999895095825,2.390510082244873,0
1.387779938834303e-17,0.4368729889392853,2.391999959945679,0
1.214309990060399e-17,0.4379999935626984,2.393939971923828,0
-1.387779938834303e-17,0.4380359947681427,2.394000053405762,0
0,0.4391990005970001,2.395999908447266,0
1.387779938834303e-17,0.4399999976158142,2.397340059280396,0
1.387779938834303e-17,0.440403014421463,2.398000001907349,0
0,0.4415619969367981,2.400000095367432,0
0,0.4420000016689301,2.400710105895996,0
2.775559877668606e-17,0.442782998085022,2.401999950408936,0
0,0.4439780116081238,2.404000043869019,0
0,0.4440000057220459,2.404030084609985,0
-2.775559877668606e-17,0.4451859891414642,2.405999898910522,0
0,1.557219982147217,2.401999950408936,0
0,1.557999968528748,2.400710105895996,0
0,1.556020021438599,2.404000043869019,0
0,1.554810047149658,2.405999898910522,0
0,1.555999994277954,2.404030084609985,0
-2.775559877668606e-17,1.553570032119751,2.407999992370605,0
0,1.554000020027161,2.407320022583008,0
0,1.552369952201843,2.410000085830688,0
-6.938890181594472e-18,1.564299941062927,2.390000104904175,0
-1.387779938834303e-17,1.563130021095276,2.391999959945679,0
-6.938890181594472e-18,1.564000010490417,2.390510082244873,0
3.469449847085758e-18,1.561959981918335,2.394000053405762,0
-3.469449847085758e-18,1.562000036239624,2.393939971923828,0
-1.387779938834303e-17,1.560799956321716,2.395999908447266,0
0,1.559599995613098,2.398000001907349,0
1.387779938834303e-17,1.559999942779541,2.397340059280396,0
0,1.558439970016479,2.400000095367432,0
6.938890181594472e-18,0.4580000042915344,2.426340103149414,0
0,0.459086000919342,2.427999973297119,0
1.387779938834303e-17,0.4600000083446503,2.429379940032959,0
2.775559877668606e-17,0.4604189991950989,2.430000066757202,0
0,0.4617159962654114,2.431999921798706,0
0,0.4460000097751617,2.407320022583008,0
-1.387779938834303e-17,0.4464290142059326,2.407999992370605,0
1.387779938834303e-17,0.4476290047168732,2.410000085830688,0
-1.387779938834303e-17,0.4480000138282776,2.410579919815063,0
0,0.4488860070705414,2.411999940872192,0
-1.387779938834303e-17,0.449999988079071,2.413789987564087,0
-2.081669990969516e-17,0.4501360058784485,2.414000034332275,0
-1.387779938834303e-17,0.4513700008392334,2.415999889373779,0
-1.387779938834303e-17,0.4519999921321869,2.416980028152466,0
1.387779938834303e-17,0.452657014131546,2.417999982833862,0
0,0.4539110064506531,2.420000076293945,0
3.469449847085758e-18,0.4539999961853027,2.420130014419556,0
1.387779938834303e-17,0.4551900029182434,2.421999931335449,0
0,0.4560000002384186,2.423239946365356,0
1.387779938834303e-17,0.4564999938011169,2.424000024795532,0
0,0.4577719867229462,2.426000118255615,0
0,0.4620000123977661,2.432410001754761,0
1.387779938834303e-17,0.4630590081214905,2.434000015258789,0
0,0.4639999866485596,2.435389995574951,0
1.387779938834303e-17,0.4644179940223694,2.436000108718872,0
-6.938890181594472e-18,0.4657430052757263,2.437999963760376,0
0,0.4659999907016754,2.438369989395142,0
1.387779938834303e-17,0.4671109914779663,2.440000057220459,0
0,0.4679999947547913,2.441289901733398,0
2.775559877668606e-17,0.4684999883174896,2.441999912261963,0
3.469449847085758e-18,0.4698570072650909,2.444000005722046,0
0,0.4699999988079071,2.444200038909912,0
0,0.4712449908256531,2.446000099182129,0
1.387779938834303e-17,0.4720000028610229,2.447069883346558,0
-1.387779938834303e-17,0.4726629853248596,2.447999954223633,0
-1.214309990060399e-17,0.4740000069141388,2.449909925460815,0
-1.908199959477551e-17,0.4740639925003052,2.450000047683716,0
-1.387779938834303e-17,0.4754649996757507,2.45199990272522,0
0,0.4760000109672546,2.452739953994751,0
0,0.4769090116024017,2.453999996185303,0
-1.387779938834303e-17,0.4779999852180481,2.455519914627075,0
-1.387779938834303e-17,0.4783560037612915,2.456000089645386,0
6.938890181594472e-18,0.479779988527298,2.45799994468689,0
-6.938890181594472e-18,0.4799999892711639,2.458290100097656,0
1.387779938834303e-17,0.4812400043010712,2.460000038146973,0
-1.387779938834303e-17,1.551110029220581,2.411999940872192,0
0,1.552000045776367,2.410579919815063,0
0,1.549860000610352,2.414000034332275,0
3.469449847085758e-18,1.549999952316284,2.413789987564087,0
-2.775559877668606e-17,1.548629999160767,2.415999889373779,0
0,1.547340035438538,2.417999982833862,0
-1.387779938834303e-17,1.547999978065491,2.416980028152466,0
0,1.546090006828308,2.420000076293945,0
0,1.544810056686401,2.421999931335449,0
0,1.546000003814697,2.420130014419556,0
1.387779938834303e-17,1.543499946594238,2.424000024795532,0
-1.387779938834303e-17,1.544000029563904,2.423239946365356,0
-6.938890181594472e-18,1.542230010032654,2.426000118255615,0
1.387779938834303e-17,1.540910005569458,2.427999973297119,0
0,1.54200005531311,2.426340103149414,0
0,1.53957998752594,2.430000066757202,0
0,1.539999961853027,2.429379940032959,0
6.938890181594472e-18,1.538280010223389,2.431999921798706,0
-1.387779938834303e-17,1.536939978599548,2.434000015258789,0
0,1.537999987602234,2.432410001754761,0
-2.775559877668606e-17,1.535580039024353,2.436000108718872,0
1.387779938834303e-17,1.53600001335144,2.435389995574951,0
-6.938890181594472e-18,1.534260034561157,2.437999963760376,0
0,1.53288996219635,2.440000057220459,0
6.938890181594472e-18,1.534000039100647,2.438369989395142,0
-1.387779938834303e-17,1.531499981880188,2.441999912261963,0
-1.387779938834303e-17,1.531999945640564,2.441289901733398,0
-3.469449847085758e-18,1.530140042304993,2.444000005722046,0
0,1.528759956359863,2.446000099182129,0
0,1.529999971389771,2.444200038909912,0
1.387779938834303e-17,1.527340054512024,2.447999954223633,0
0,1.527999997138977,2.447069883346558,0
5.204170014340115e-18,1.52593994140625,2.450000047683716,0
-3.469449847085758e-18,1.526000022888184,2.449909925460815,0
-1.387779938834303e-17,1.524539947509766,2.45199990272522,0
-1.387779938834303e-17,1.523090004920959,2.453999996185303,0
0,1.52400004863739,2.452739953994751,0
1.387779938834303e-17,1.521639943122864,2.456000089645386,0
0,1.521999955177307,2.455519914627075,0
0,1.520220041275024,2.45799994468689,0
1.387779938834303e-17,1.518759965896606,2.460000038146973,0
0,1.519999980926514,2.458290100097656,0
-2.775559877668606e-17,1.51800000667572,2.461030006408691,0
1.387779938834303e-17,1.517269968986511,2.461999893188477,0
-2.081669990969516e-17,1.515799999237061,2.46399998664856,0
-1.387779938834303e-17,1.516000032424927,2.463730096817017,0
-6.938890181594472e-18,1.51433002948761,2.466000080108643,0
-1.387779938834303e-17,1.51282000541687,2.467999935150146,0
0,1.514000058174133,2.466429948806763,0
2.775559877668606e-17,1.511299967765808,2.470000028610229,0
0,1.51199996471405,2.469079971313477,0
6.938890181594472e-18,1.509780049324036,2.471999883651733,0
1.387779938834303e-17,1.509999990463257,2.471719980239868,0
0,1.508270025253296,2.473999977111816,0
0,1.506719946861267,2.476000070571899,0
0,1.508000016212463,2.474339962005615,0
0,1.505159974098206,2.477999925613403,0
1.387779938834303e-17,1.50600004196167,2.476919889450073,0
2.775559877668606e-17,1.5035799741745,2.480000019073486,0
-1.387779938834303e-17,1.503999948501587,2.479480028152466,0
0,1.502020001411438,2.482000112533569,0
0,1.500450015068054,2.483999967575073,0
0,1.501999974250793,2.482029914855957,0
0,1.498839974403381,2.486000061035156,0
0,1.5,2.484549999237061,0
-1.387779938834303e-17,1.497220039367676,2.48799991607666,0
1.387779938834303e-17,1.498000025749207,2.487040042877197,0
2.775559877668606e-17,1.495589971542358,2.490000009536743,0
1.387779938834303e-17,1.496000051498413,2.489510059356689,0
2.34188000129114e-17,1.493970036506653,2.492000102996826,0
-8.673619861425873e-18,1.49399995803833,2.491970062255859,0
6.938890181594472e-18,1.492339968681335,2.49399995803833,0
0,0.4819999933242798,2.461019992828369,0
0,0.4827249944210052,2.461999893188477,0
-6.938890181594472e-18,0.4839999973773956,2.463730096817017,0
-1.387779938834303e-17,0.4842039942741394,2.46399998664856,0
0,0.4856700003147125,2.466000080108643,0
0,0.4860000014305115,2.466429948806763,0
0,0.4871760010719299,2.467999935150146,0
-1.387779938834303e-17,0.4880000054836273,2.469079971313477,0
-2.775559877668606e-17,0.4887009859085083,2.470000028610229,0
-2.081669990969516e-17,0.4900000095367432,2.471719980239868,0
0,0.4902220070362091,2.471999883651733,0
6.938890181594472e-18,0.4917309880256653,2.473999977111816,0
6.938890181594472e-18,0.492000013589859,2.474339962005615,0
0,0.4932760000228882,2.476000070571899,0
0,0.4939999878406525,2.476919889450073,0
1.387779938834303e-17,0.4948430061340332,2.477999925613403,0
1.387779938834303e-17,0.4959999918937683,2.479480028152466,0
2.775559877668606e-17,0.496414989233017,2.480000019073486,0
8.673620481811333e-19,0.4979760050773621,2.482000112533569,0
0,0.4979999959468842,2.482029914855957,0
0,0.499550998210907,2.483999967575073,0
0,0.5,2.484549999237061,0
1.387779938834303e-17,0.5011569857597351,2.486000061035156,0
1.387779938834303e-17,0.5019999742507935,2.487040042877197,0
1.387779938834303e-17,0.502780020236969,2.48799991607666,0
-1.387779938834303e-17,0.5040000081062317,2.489510059356689,0
0,0.5044069886207581,2.490000009536743,0
-1.127570011230741e-17,0.5059999823570251,2.491970062255859,0
2.168400043631824e-17,0.5060290098190308,2.492000102996826,0
6.938890181594472e-18,0.507660984992981,2.49399995803833,0
0,0.5080000162124634,2.494400024414062,0
0,0.5093209743499756,2.496000051498413,0
1.387779938834303e-17,0.5099999904632568,2.496809959411621,0
0,0.5109999775886536,2.497999906539917,0
-1.387779938834303e-17,0.5120000243186951,2.499190092086792,0
1.387779938834303e-17,0.5126919746398926,2.5,0
0,0.5139999985694885,2.501549959182739,0
-1.387779938834303e-17,0.5143889784812927,2.502000093460083,0
6.938890181594472e-18,0.515999972820282,2.503900051116943,0
0,0.5160890221595764,2.503999948501587,0
0,0.5177959799766541,2.50600004196167,0
0,1.490679979324341,2.496000051498413,0
6.938890181594472e-18,1.491999983787537,2.494400024414062,0
0,1.488999962806702,2.497999906539917,0
0,1.490000009536743,2.496809959411621,0
-1.387779938834303e-17,1.48731005191803,2.5,0
-1.387779938834303e-17,1.48800003528595,2.499190092086792,0
0,1.485610008239746,2.502000093460083,0
-1.387779938834303e-17,1.485999941825867,2.501549959182739,0
-6.938890181594472e-18,1.483909964561462,2.503999948501587,0
1.734720001818234e-17,1.483999967575073,2.503900051116943,0
0,1.482200026512146,2.50600004196167,0
1.387779938834303e-17,1.480469942092896,2.507999897003174,0
0,1.48199999332428,2.506230115890503,0
0,1.47871994972229,2.509999990463257,0
-1.387779938834303e-17,1.480000019073486,2.508539915084839,0
0,1.476959943771362,2.51200008392334,0
-1.387779938834303e-17,1.478000044822693,2.510819911956787,0
-1.387779938834303e-17,1.47518002986908,2.513999938964844,0
1.387779938834303e-17,1.47599995136261,2.513079881668091,0
-1.387779938834303e-17,1.473389983177185,2.516000032424927,0
1.387779938834303e-17,1.473999977111816,2.515320062637329,0
-1.387779938834303e-17,1.471590042114258,2.517999887466431,0
0,1.472000002861023,2.517539978027344,0
0,1.469769954681396,2.519999980926514,0
1.387779938834303e-17,1.470000028610229,2.519750118255615,0
-1.734720001818234e-17,1.467949986457825,2.522000074386597,0
8.673619861425873e-18,1.468000054359436,2.521950006484985,0
0,1.466120004653931,2.523999929428101,0
6.938890181594472e-18,1.464269995689392,2.526000022888184,0
0,1.465999960899353,2.52413010597229,0
0,1.462399959564209,2.528000116348267,0
-6.938890181594472e-18,1.46399998664856,2.526279926300049,0
0,1.460510015487671,2.529999971389771,0
1.387779938834303e-17,1.462000012397766,2.528419971466064,0
1.387779938834303e-17,1.458610057830811,2.532000064849854,0
1.387779938834303e-17,1.460000038146973,2.530529975891113,0
1.387779938834303e-17,1.456689953804016,2.533999919891357,0
0,1.45799994468689,2.53262996673584,0
-1.387779938834303e-17,0.5540000200271606,2.544859886169434,0
0,0.5551459789276123,2.546000003814697,0
1.387779938834303e-17,0.5559999942779541,2.546839952468872,0
-1.387779938834303e-17,0.557174026966095,2.54800009727478,0
0,0.5580000281333923,2.548810005187988,0
0,0.5592190027236938,2.549999952316284,0
0,0.5180000066757202,2.506230115890503,0
1.387779938834303e-17,0.5195260047912598,2.507999897003174,0
0,0.5199999809265137,2.508539915084839,0
-1.387779938834303e-17,0.5212759971618652,2.509999990463257,0
0,0.5220000147819519,2.510819911956787,0
0,0.5230420231819153,2.51200008392334,0
0,0.5239999890327454,2.513079881668091,0
0,0.5248219966888428,2.513999938964844,0
0,0.5260000228881836,2.515320062637329,0
-1.387779938834303e-17,0.5266129970550537,2.516000032424927,0
-1.387779938834303e-17,0.5279999971389771,2.517539978027344,0
-1.387779938834303e-17,0.5284140110015869,2.517999887466431,0
6.938890181594472e-18,0.5299999713897705,2.519750118255615,0
-1.387779938834303e-17,0.5302259922027588,2.519999980926514,0
1.561249970326269e-17,0.5320000052452087,2.521950006484985,0
5.204170014340115e-18,0.5320479869842529,2.522000074386597,0
0,0.5338820219039917,2.523999929428101,0
0,0.5339999794960022,2.52413010597229,0
0,0.5357339978218079,2.526000022888184,0
-6.938890181594472e-18,0.5360000133514404,2.526279926300049,0
-1.387779938834303e-17,0.5376049876213074,2.528000116348267,0
1.387779938834303e-17,0.5379999876022339,2.528419971466064,0
1.387779938834303e-17,0.5394909977912903,2.529999971389771,0
0,0.5400000214576721,2.530529975891113,0
0,0.5413939952850342,2.532000064849854,0
0,0.5419999957084656,2.53262996673584,0
0,0.5433120131492615,2.533999919891357,0
-1.387779938834303e-17,0.5440000295639038,2.534709930419922,0
0,0.5452449917793274,2.53600001335144,0
-1.387779938834303e-17,0.5460000038146973,2.536780118942261,0
-1.387779938834303e-17,0.5471940040588379,2.538000106811523,0
0,0.5479999780654907,2.538820028305054,0
1.387779938834303e-17,0.549157977104187,2.539999961853027,0
-1.387779938834303e-17,0.550000011920929,2.540849924087524,0
-2.775559877668606e-17,0.5511379837989807,2.54200005531311,0
1.387779938834303e-17,0.5519999861717224,2.542870044708252,0
1.387779938834303e-17,0.553134024143219,2.543999910354614,0
-1.387779938834303e-17,1.454749941825867,2.53600001335144,0
0,1.455999970436096,2.534709930419922,0
0,1.452810049057007,2.538000106811523,0
0,1.453999996185303,2.536780118942261,0
0,1.450839996337891,2.539999961853027,0
0,1.452000021934509,2.538820028305054,0
0,1.448860049247742,2.54200005531311,0
-1.387779938834303e-17,1.450000047683716,2.540849924087524,0
1.387779938834303e-17,1.446869969367981,2.543999910354614,0
0,1.447999954223633,2.542870044708252,0
2.775559877668606e-17,1.444849967956543,2.546000003814697,0
0,1.445999979972839,2.544859886169434,0
-1.387779938834303e-17,1.442829966545105,2.54800009727478,0
0,1.444000005722046,2.546839952468872,0
0,1.44078004360199,2.549999952316284,0
0,1.442000031471252,2.548810005187988,0
0,1.438719987869263,2.552000045776367,0
0,1.440000057220459,2.55076003074646,0
0,1.436640024185181,2.553999900817871,0
1.387779938834303e-17,1.437999963760376,2.552690029144287,0
0,1.434540033340454,2.555999994277954,0
1.387779938834303e-17,1.435999989509583,2.554610013961792,0
-1.387779938834303e-17,1.432430028915405,2.558000087738037,0
0,1.434000015258789,2.556519985198975,0
-6.938890181594472e-18,1.43028998374939,2.559999942779541,0
0,1.432000041007996,2.55839991569519,0
0,1.428130030632019,2.562000036239624,0
6.938890181594472e-18,1.429999947547913,2.560270071029663,0
-1.214309990060399e-17,1.425950050354004,2.563999891281128,0
2.255140022461482e-17,1.425999999046326,2.563960075378418,0
3.469449847085758e-18,1.427999973297119,2.562129974365234,0
0,1.423760056495667,2.565999984741211,0
2.081669990969516e-17,1.424000024795532,2.5657799243927,0
1.387779938834303e-17,1.421550035476685,2.568000078201294,0
-1.387779938834303e-17,1.422000050544739,2.567589998245239,0
-1.387779938834303e-17,1.419319987297058,2.569999933242798,0
0,1.419999957084656,2.569390058517456,0
0,1.417070031166077,2.572000026702881,0
2.775559877668606e-17,1.417999982833862,2.571170091629028,0
0,1.414809942245483,2.573999881744385,0
1.387779938834303e-17,1.416000008583069,2.572949886322021,0
0,1.412520051002502,2.575999975204468,0
0,1.414000034332275,2.574709892272949,0
0,1.410199999809265,2.578000068664551,0
0,1.411999940872192,2.576450109481812,0
1.040830032401083e-17,1.407860040664673,2.579999923706055,0
-1.040830032401083e-17,1.407999992370605,2.579879999160767,0
0,1.409999966621399,2.578180074691772,0
-1.387779938834303e-17,1.405500054359436,2.582000017166138,0
0,1.406000018119812,2.581569910049438,0
1.387779938834303e-17,1.403120040893555,2.584000110626221,0
1.387779938834303e-17,1.404000043869019,2.583260059356689,0
0,0.5600000023841858,2.55076003074646,0
1.387779938834303e-17,0.5612810254096985,2.552000045776367,0
2.775559877668606e-17,0.5619999766349792,2.552690029144287,0
-1.387779938834303e-17,0.5633599758148193,2.553999900817871,0
0,0.5640000104904175,2.554610013961792,0
0,0.5654569864273071,2.555999994277954,0
-1.387779938834303e-17,0.5659999847412109,2.556519985198975,0
0,0.5675730109214783,2.558000087738037,0
-1.387779938834303e-17,0.5680000185966492,2.55839991569519,0
6.938890181594472e-18,0.5697090029716492,2.559999942779541,0
0,0.5699999928474426,2.560270071029663,0
0,0.571865975856781,2.562000036239624,0
0,0.5720000267028809,2.562129974365234,0
3.469449847085758e-18,0.5740000009536743,2.563960075378418,0
1.734719960459204e-18,0.5740450024604797,2.563999891281128,0
-6.938890181594472e-18,0.5759999752044678,2.5657799243927,0
0,0.576242983341217,2.565999984741211,0
0,0.578000009059906,2.567589998245239,0
-1.387779938834303e-17,0.5784549713134766,2.568000078201294,0
-1.387779938834303e-17,0.5799999833106995,2.569390058517456,0
0,0.5806829929351807,2.569999933242798,0
0,0.5820000171661377,2.571170091629028,0
1.387779938834303e-17,0.5829290151596069,2.572000026702881,0
-1.387779938834303e-17,0.5839999914169312,2.572949886322021,0
0,0.5851939916610718,2.573999881744385,0
1.387779938834303e-17,0.5860000252723694,2.574709892272949,0
0,0.5874810218811035,2.575999975204468,0
0,0.5879999995231628,2.576450109481812,0
0,0.5897960066795349,2.578000068664551,0
0,0.5899999737739563,2.578180074691772,0
-3.469449847085758e-18,0.5920000076293945,2.579879999160767,0
-3.469449847085758e-18,0.5921429991722107,2.579999923706055,0
-1.387779938834303e-17,0.593999981880188,2.581569910049438,0
1.387779938834303e-17,0.5945029854774475,2.582000017166138,0
1.387779938834303e-17,0.5960000157356262,2.583260059356689,0
0,0.5968769788742065,2.584000110626221,0
-2.775559877668606e-17,0.5979999899864197,2.584939956665039,0
-1.387779938834303e-17,0.5992699861526489,2.585999965667725,0
0,0.6000000238418579,2.586610078811646,0
0,0.6016920208930969,2.588000059127808,0
0,0.6019999980926514,2.588259935379028,0
2.081669990969516e-17,0.6039999723434448,2.589869976043701,0
1.387779938834303e-17,0.6041539907455444,2.589999914169312,0
0,0.6060000061988831,2.591490030288696,0
1.387779938834303e-17,0.6066290140151978,2.592000007629395,0
1.387779938834303e-17,0.6079999804496765,2.593100070953369,0
0,0.6091160178184509,2.594000101089478,0
-1.387779938834303e-17,1.393370032310486,2.592000007629395,0
-1.387779938834303e-17,1.394000053405762,2.591490030288696,0
0,1.390879988670349,2.594000101089478,0
0,1.391999959945679,2.593100070953369,0
-6.938890181594472e-18,1.388370037078857,2.595999956130981,0
0,1.389999985694885,2.594710111618042,0
6.938890181594472e-18,1.385810017585754,2.598000049591064,0
-6.938890181594472e-18,1.386000037193298,2.597840070724487,0
0,1.388000011444092,2.596299886703491,0
0,1.383229970932007,2.599999904632568,0
-1.387779938834303e-17,1.383999943733215,2.599400043487549,0
1.387779938834303e-17,1.380640029907227,2.601999998092651,0
0,1.381999969482422,2.60096001625061,0
0,1.378010034561157,2.604000091552734,0
-1.387779938834303e-17,1.379999995231628,2.602499961853027,0
0,1.375349998474121,2.605999946594238,0
-2.775559877668606e-17,1.376000046730042,2.605499982833862,0
0,1.378000020980835,2.604010105133057,0
-1.387779938834303e-17,1.372679948806763,2.608000040054321,0
1.387779938834303e-17,1.373999953269958,2.607009887695312,0
-1.561249970326269e-17,1.369959950447083,2.609999895095825,0
1.127570011230741e-17,1.370000004768372,2.609970092773438,0
0,1.371999979019165,2.60851001739502,0
0,1.367210030555725,2.611999988555908,0
1.387779938834303e-17,1.368000030517578,2.611419916152954,0
0,1.364449977874756,2.614000082015991,0
1.387779938834303e-17,1.366000056266785,2.612879991531372,0
1.387779938834303e-17,1.361629962921143,2.615999937057495,0
-6.938890181594472e-18,1.361999988555908,2.615730047225952,0
0,1.363999962806702,2.614330053329468,0
0,1.358809947967529,2.618000030517578,0
0,1.360000014305115,2.617150068283081,0
-8.673619861425873e-18,1.355939984321594,2.619999885559082,0
3.469449847085758e-18,1.355999946594238,2.61995005607605,0
0,1.358000040054321,2.618580102920532,0
0,0.628000020980835,2.60851001739502,0
-1.040830032401083e-17,0.6299999952316284,2.609970092773438,0
-4.336809930712937e-18,0.6300430297851562,2.609999895095825,0
-1.387779938834303e-17,0.6100000143051147,2.594710111618042,0
-6.938890181594472e-18,0.6116330027580261,2.595999956130981,0
6.938890181594472e-18,0.6119999885559082,2.596299886703491,0
-1.387779938834303e-17,0.6140000224113464,2.597840070724487,0
1.040830032401083e-17,0.6141939759254456,2.598000049591064,0
1.387779938834303e-17,0.6159999966621399,2.599400043487549,0
1.387779938834303e-17,0.6167669892311096,2.599999904632568,0
0,0.6179999709129333,2.60096001625061,0
-1.387779938834303e-17,0.6193569898605347,2.601999998092651,0
-2.775559877668606e-17,0.6200000047683716,2.602499961853027,0
0,0.6219900250434875,2.604000091552734,0
0,0.621999979019165,2.604010105133057,0
0,0.6240000128746033,2.605499982833862,0
0,0.6246520280838013,2.605999946594238,0
0,0.6259999871253967,2.607009887695312,0
0,0.6273239850997925,2.608000040054321,0
-1.387779938834303e-17,0.6320000290870667,2.611419916152954,0
-1.387779938834303e-17,0.6327880024909973,2.611999988555908,0
1.387779938834303e-17,0.6340000033378601,2.612879991531372,0
0,0.635549008846283,2.614000082015991,0
0,0.6359999775886536,2.614330053329468,0
-2.081669990969516e-17,0.6380000114440918,2.615730047225952,0
-6.938890181594472e-18,0.6383669972419739,2.615999937057495,0
-2.775559877668606e-17,0.6399999856948853,2.617150068283081,0
1.387779938834303e-17,0.6411920189857483,2.618000030517578,0
0,0.6420000195503235,2.618580102920532,0
-1.908199959477551e-17,0.6439999938011169,2.61995005607605,0
1.214309990060399e-17,0.6440640091896057,2.619999885559082,0
0,0.6460000276565552,2.62133002281189,0
-1.387779938834303e-17,0.6469640135765076,2.621999979019165,0
0,0.6480000019073486,2.622720003128052,0
0,0.6498950123786926,2.624000072479248,0
-3.469449847085758e-18,0.6499999761581421,2.624069929122925,0
1.387779938834303e-17,0.6520000100135803,2.625400066375732,0
1.387779938834303e-17,0.6528720259666443,2.625999927520752,0
0,0.6539999842643738,2.626760005950928,0
3.469449847085758e-18,0.6558719873428345,2.628000020980835,0
-3.469449847085758e-18,0.656000018119812,2.628089904785156,0
1.387779938834303e-17,0.6579999923706055,2.629390001296997,0
0,0.6589199900627136,2.630000114440918,0
0,0.6600000262260437,2.630719900131226,0
0,0.661998987197876,2.631999969482422,0
0,0.6620000004768372,2.631999969482422,0
-1.387779938834303e-17,0.6639999747276306,2.633280038833618,0
0,0.6651179790496826,2.634000062942505,0
1.387779938834303e-17,0.6660000085830688,2.634569883346558,0
-1.387779938834303e-17,0.6679999828338623,2.635809898376465,0
0,0.6682850122451782,2.635999917984009,0
-1.387779938834303e-17,0.6700000166893005,2.637079954147339,0
-6.938890181594472e-18,0.6714760065078735,2.638000011444092,0
0,0.671999990940094,2.638339996337891,0
1.387779938834303e-17,0.6740000247955322,2.639539957046509,0
1.387779938834303e-17,0.6747300028800964,2.640000104904175,0
-1.387779938834303e-17,0.6759999990463257,2.640789985656738,0
1.409460011817073e-17,0.6779999732971191,2.641989946365356,0
1.517880042949986e-18,0.678013026714325,2.641999959945679,0
-1.387779938834303e-17,1.400730013847351,2.585999965667725,0
0,1.401999950408936,2.584939956665039,0
0,1.398309946060181,2.588000059127808,0
0,1.399999976158142,2.586610078811646,0
0,1.395849943161011,2.589999914169312,0
3.469449847085758e-18,1.396000027656555,2.589869976043701,0
0,1.398000001907349,2.588259935379028,0
1.387779938834303e-17,1.353039979934692,2.621999979019165,0
-1.387779938834303e-17,1.353999972343445,2.62133002281189,0
0,1.350100040435791,2.624000072479248,0
-1.387779938834303e-17,1.351999998092651,2.622720003128052,0
1.387779938834303e-17,1.347129940986633,2.625999927520752,0
-1.387779938834303e-17,1.348000049591064,2.625400066375732,0
3.469449847085758e-18,1.350000023841858,2.624069929122925,0
0,1.344130039215088,2.628000020980835,0
0,1.345999956130981,2.626760005950928,0
2.775559877668606e-17,1.341079950332642,2.630000114440918,0
-1.387779938834303e-17,1.342000007629395,2.629390001296997,0
0,1.343999981880188,2.628089904785156,0
0,1.338000059127808,2.631999969482422,0
0,1.340000033378601,2.630719900131226,0
-1.387779938834303e-17,1.334879994392395,2.634000062942505,0
2.775559877668606e-17,1.335999965667725,2.633280038833618,0
0,1.338000059127808,2.631999969482422,0
-1.387779938834303e-17,1.331709980964661,2.635999917984009,0
-1.387779938834303e-17,1.332000017166138,2.635809898376465,0
-1.387779938834303e-17,1.333999991416931,2.634569883346558,0
6.938890181594472e-18,1.328520059585571,2.638000011444092,0
-1.387779938834303e-17,1.330000042915344,2.637079954147339,0
-1.387779938834303e-17,1.325270056724548,2.640000104904175,0
-2.775559877668606e-17,1.325999975204468,2.639539957046509,0
-1.387779938834303e-17,1.327999949455261,2.638339996337891,0
-2.385240023179588e-18,1.321990013122559,2.641999959945679,0
1.994930012139858e-17,1.322000026702881,2.641989946365356,0
-2.775559877668606e-17,1.324000000953674,2.640789985656738,0
0,1.318660020828247,2.644000053405762,0
1.387779938834303e-17,1.320000052452087,2.643189907073975,0
0,1.315269947052002,2.645999908447266,0
1.387779938834303e-17,1.315999984741211,2.645560026168823,0
0,1.317999958992004,2.644399881362915,0
3.469449847085758e-18,1.311840057373047,2.648000001907349,0
3.469449847085758e-18,1.312000036239624,2.647900104522705,0
1.387779938834303e-17,1.314000010490417,2.646759986877441,0
0,1.308369994163513,2.650000095367432,0
0,1.309999942779541,2.649060010910034,0
0,1.304839968681335,2.651999950408936,0
-1.387779938834303e-17,1.305999994277954,2.65132999420166,0
0,1.307999968528748,2.650219917297363,0
0,1.301249980926514,2.654000043869019,0
0,1.302000045776367,2.653569936752319,0
0,1.304000020027161,2.652489900588989,0
1.387779938834303e-17,1.29761004447937,2.655999898910522,0
2.775559877668606e-17,1.297999978065491,2.655780076980591,0
-1.387779938834303e-17,1.299999952316284,2.654710054397583,0
-1.214309990060399e-17,1.293920040130615,2.657999992370605,0
2.602090011612763e-17,1.294000029563904,2.657959938049316,0
2.775559877668606e-17,1.296000003814697,2.656889915466309,0
3.469449847085758e-18,1.290169954299927,2.660000085830688,0
-2.775559877668606e-17,1.29200005531311,2.659029960632324,0
0,1.286360025405884,2.661999940872192,0
-1.387779938834303e-17,1.287999987602234,2.661139965057373,0
0,1.289999961853027,2.660099983215332,0
-6.938890181594472e-18,1.282469987869263,2.664000034332275,0
-1.387779938834303e-17,1.284000039100647,2.663209915161133,0
0,1.28600001335144,2.662189960479736,0
0,1.27853000164032,2.665999889373779,0
0,1.279999971389771,2.665250062942505,0
-6.938890181594472e-18,1.281999945640564,2.664249897003174,0
0,1.274510025978088,2.667999982833862,0
1.387779938834303e-17,1.276000022888184,2.667249917984009,0
0,1.277999997138977,2.666280031204224,0
0,1.270419955253601,2.670000076293945,0
1.387779938834303e-17,1.271999955177307,2.669219970703125,0
0,1.27400004863739,2.668260097503662,0
0,1.266250014305115,2.671999931335449,0
-1.387779938834303e-17,1.26800000667572,2.671159982681274,0
0,1.269999980926514,2.670209884643555,0
7.372569809817755e-18,1.26199996471405,2.674000024795532,0
-2.509930014537413e-17,1.26199996471405,2.674000024795532,0
2.775559877668606e-17,1.264000058174133,2.673059940338135,0
0,1.266000032424927,2.672120094299316,0
1.387779938834303e-17,1.257660031318665,2.676000118255615,0
0,1.258000016212463,2.675839900970459,0
0,1.259999990463257,2.674930095672607,0
-1.387779938834303e-17,1.253239989280701,2.677999973297119,0
0,1.253999948501587,2.677639961242676,0
-1.387779938834303e-17,1.25600004196167,2.676769971847534,0
0,1.248729944229126,2.680000066757202,0
1.387779938834303e-17,1.25,2.67943000793457,0
0,1.251999974250793,2.678570032119751,0
-2.775559877668606e-17,0.6800000071525574,2.643189907073975,0
0,0.6813420057296753,2.644000053405762,0
0,0.6819999814033508,2.644399881362915,0
-2.775559877668606e-17,0.6840000152587891,2.645560026168823,0
1.387779938834303e-17,0.6847299933433533,2.645999908447266,0
-1.387779938834303e-17,0.6859999895095825,2.646759986877441,0
3.469449847085758e-18,0.6880000233650208,2.647900104522705,0
3.469449847085758e-18,0.6881570219993591,2.648000001907349,0
0,0.6899999976158142,2.649060010910034,0
0,0.691627025604248,2.650000095367432,0
0,0.6919999718666077,2.650219917297363,0
-1.387779938834303e-17,0.6940000057220459,2.65132999420166,0
-1.387779938834303e-17,0.6951599717140198,2.651999950408936,0
0,0.6959999799728394,2.652489900588989,0
0,0.6980000138282776,2.653569936752319,0
-1.387779938834303e-17,0.6987469792366028,2.654000043869019,0
-1.387779938834303e-17,0.699999988079071,2.654710054397583,0
6.938890181594472e-18,0.7020000219345093,2.655780076980591,0
-1.387779938834303e-17,0.7023860216140747,2.655999898910522,0
2.775559877668606e-17,0.7039999961853027,2.656889915466309,0
-2.602090011612763e-17,0.7059999704360962,2.657959938049316,0
-1.387779938834303e-17,0.7060779929161072,2.657999992370605,0
-2.775559877668606e-17,0.7080000042915344,2.659029960632324,0
0,0.7098280191421509,2.660000085830688,0
0,0.7099999785423279,2.660099983215332,0
0,0.7120000123977661,2.661129951477051,0
0,0.7136440277099609,2.661999940872192,0
0,0.7139999866485596,2.662189960479736,0
-2.775559877668606e-17,0.7160000205039978,2.663209915161133,0
6.938890181594472e-18,0.7175260186195374,2.664000034332275,0
0,0.7179999947547913,2.664249897003174,0
1.387779938834303e-17,0.7200000286102295,2.665250062942505,0
-6.938890181594472e-18,0.7214739918708801,2.665999889373779,0
0,0.7220000028610229,2.666280031204224,0
0,0.7239999771118164,2.667249917984009,0
-6.938890181594472e-18,0.7254930138587952,2.667999982833862,0
0,0.7260000109672546,2.668260097503662,0
-1.387779938834303e-17,0.7279999852180481,2.669219970703125,0
0,0.7295839786529541,2.670000076293945,0
0,0.7300000190734863,2.670209884643555,0
1.387779938834303e-17,0.7319999933242798,2.671159982681274,0
0,0.7337530255317688,2.671999931335449,0
0,0.734000027179718,2.672120094299316,0
-2.775559877668606e-17,0.7360000014305115,2.673059940338135,0
-1.718459947081157e-17,0.7379999756813049,2.674000024795532,0
2.114190100443671e-18,0.7380040287971497,2.674000024795532,0
0,0.7400000095367432,2.674930095672607,0
-6.938890181594472e-18,0.7419999837875366,2.675839900970459,0
0,0.7423409819602966,2.676000118255615,0
-1.387779938834303e-17,0.7440000176429749,2.676769971847534,0
1.387779938834303e-17,0.7459999918937683,2.677639961242676,0
0,0.7467619776725769,2.677999973297119,0
1.387779938834303e-17,0.7480000257492065,2.678570032119751,0
1.387779938834303e-17,0.75,2.67943000793457,0
6.938890181594472e-18,0.7512720227241516,2.680000066757202,0
0,0.7519999742507935,2.680330038070679,0
-1.387779938834303e-17,0.7540000081062317,2.681180000305176,0
0,0.7558850049972534,2.681999921798706,0
1.734719960459204e-18,0.7559999823570251,2.682049989700317,0
2.775559877668606e-17,0.7580000162124634,2.682909965515137,0
0,0.7599999904632568,2.683729887008667,0
1.387779938834303e-17,0.7606080174446106,2.684000015258789,0
0,0.7620000243186951,2.684600114822388,0
1.387779938834303e-17,0.7639999985694885,2.685400009155273,0
0,0.7654299736022949,2.686000108718872,0
0,0.765999972820282,2.686249971389771,0
0,0.7680000066757202,2.687040090560913,0
2.081669990969516e-17,0.7699999809265137,2.687839984893799,0
-1.387779938834303e-17,0.770380973815918,2.687999963760376,0
0,1.234570026397705,2.686000108718872,0
1.387779938834303e-17,1.235999941825867,2.685400009155273,0
-1.387779938834303e-17,1.23800003528595,2.684600114822388,0
6.938890181594472e-18,1.229619979858398,2.687999963760376,0
0,1.230000019073486,2.687839984893799,0
2.775559877668606e-17,1.23199999332428,2.687040090560913,0
-6.938890181594472e-18,1.233999967575073,2.686249971389771,0
6.50520993298573e-19,1.21399998664856,2.694000005722046,0
-8.53808962678151e-18,1.21399998664856,2.694000005722046,0
0,1.215999960899353,2.693249940872192,0
0,1.208490014076233,2.696000099182129,0
2.775559877668606e-17,1.210000038146973,2.695440053939819,0
1.387779938834303e-17,1.212000012397766,2.694740056991577,0
0,1.20281994342804,2.697999954223633,0
-1.387779938834303e-17,1.203999996185303,2.697570085525513,0
0,1.205999970436096,2.696890115737915,0
-6.938890181594472e-18,1.20799994468689,2.696190118789673,0
6.938890181594472e-18,1.196969985961914,2.700000047683716,0
2.775559877668606e-17,1.197999954223633,2.699640035629272,0
0,1.200000047683716,2.698970079421997,0
1.387779938834303e-17,1.202000021934509,2.698299884796143,0
0,1.1909099817276,2.70199990272522,0
2.775559877668606e-17,1.192000031471252,2.701630115509033,0
0,1.194000005722046,2.700989961624146,0
-1.387779938834303e-17,1.195999979972839,2.700340032577515,0
0,1.18464994430542,2.703999996185303,0
1.387779938834303e-17,1.185999989509583,2.70356011390686,0
2.775559877668606e-17,1.187999963760376,2.702939987182617,0
-1.387779938834303e-17,1.190000057220459,2.702310085296631,0
0,1.178130030632019,2.706000089645386,0
-2.775559877668606e-17,1.179999947547913,2.705420017242432,0
0,1.182000041007996,2.704829931259155,0
0,1.184000015258789,2.704220056533813,0
0,1.171350002288818,2.70799994468689,0
6.938890181594472e-18,1.172000050544739,2.707799911499023,0
-2.775559877668606e-17,1.174000024795532,2.707220077514648,0
1.387779938834303e-17,1.175999999046326,2.706650018692017,0
0,1.177999973297119,2.706039905548096,0
0,1.164270043373108,2.710000038146973,0
2.775559877668606e-17,1.166000008583069,2.709500074386597,0
0,1.167999982833862,2.708960056304932,0
0,1.169999957084656,2.708410024642944,0
1.387779938834303e-17,1.161999940872192,2.710639953613281,0
-3.469449847085758e-18,1.164000034332275,2.710079908370972,0
0,1.244120001792908,2.681999921798706,0
-1.387779938834303e-17,1.246000051498413,2.681180000305176,0
0,1.248000025749207,2.680330038070679,0
0,1.239390015602112,2.684000015258789,0
-2.081669990969516e-17,1.240000009536743,2.683729887008667,0
0,1.241999983787537,2.682909965515137,0
0,1.24399995803833,2.682049989700317,0
0,1.224550008773804,2.690000057220459,0
0,1.22599995136261,2.689419984817505,0
-1.387779938834303e-17,1.228000044822693,2.688659906387329,0
0,1.219339966773987,2.691999912261963,0
-2.775559877668606e-17,1.220000028610229,2.691740036010742,0
2.775559877668606e-17,1.222000002861023,2.690989971160889,0
-6.938890181594472e-18,1.223999977111816,2.690229892730713,0
2.775559877668606e-17,1.218000054359436,2.692529916763306,0
0,0.7720000147819519,2.688659906387329,0
0,0.7739999890327454,2.689419984817505,0
6.938890181594472e-18,0.7754470109939575,2.690000057220459,0
0,0.7760000228881836,2.690229892730713,0
2.775559877668606e-17,0.7779999971389771,2.690989971160889,0
-1.387779938834303e-17,0.7799999713897705,2.691740036010742,0
-6.938890181594472e-18,0.7806569933891296,2.691999912261963,0
0,0.7820000052452087,2.692529916763306,0
2.775559877668606e-17,0.7839999794960022,2.693249940872192,0
2.089800018338055e-17,0.7860000133514404,2.694000005722046,0
-9.75781955236954e-19,0.786001980304718,2.694000005722046,0
-1.387779938834303e-17,0.7879999876022339,2.694740056991577,0
1.387779938834303e-17,0.7900000214576721,2.695440053939819,0
-6.938890181594472e-18,0.791504979133606,2.696000099182129,0
0,0.7919999957084656,2.696190118789673,0
0,0.7940000295639038,2.696890115737915,0
2.775559877668606e-17,0.7960000038146973,2.697570085525513,0
0,0.7971779704093933,2.697999954223633,0
1.387779938834303e-17,0.7979999780654907,2.698299884796143,0
0,0.800000011920929,2.698970079421997,0
1.387779938834303e-17,0.8019999861717224,2.699640035629272,0
0,0.8030329942703247,2.700000047683716,0
-1.387779938834303e-17,0.8040000200271606,2.700340032577515,0
0,0.8059999942779541,2.700989961624146,0
0,0.8080000281333923,2.701630115509033,0
0,0.8090850114822388,2.70199990272522,0
0,0.8100000023841858,2.702310085296631,0
2.775559877668606e-17,0.8119999766349792,2.702939987182617,0
1.387779938834303e-17,0.8140000104904175,2.70356011390686,0
-6.938890181594472e-18,0.8153550028800964,2.703999996185303,0
0,0.8159999847412109,2.704220056533813,0
2.775559877668606e-17,0.8180000185966492,2.704829931259155,0
-1.387779938834303e-17,0.8199999928474426,2.705420017242432,0
-1.734719960459204e-18,0.821865975856781,2.706000089645386,0
0,0.8220000267028809,2.706039905548096,0
1.387779938834303e-17,0.8240000009536743,2.706650018692017,0
2.775559877668606e-17,0.8259999752044678,2.707220077514648,0
0,0.828000009059906,2.707799911499023,0
1.734719960459204e-18,1.072450041770935,2.727999925613403,0
-2.081669990969516e-17,1.074000000953674,2.727799892425537,0
-1.387779938834303e-17,1.075999975204468,2.727550029754639,0
1.387779938834303e-17,1.077999949455261,2.727299928665161,0
0,1.080000042915344,2.727060079574585,0
0,1.052880048751831,2.730000019073486,0
2.081669990969516e-17,1.054000020027161,2.729890108108521,0
-2.775559877668606e-17,1.055999994277954,2.729710102081299,0
1.387779938834303e-17,1.057999968528748,2.729520082473755,0
-2.775559877668606e-17,1.059999942779541,2.729330062866211,0
2.775559877668606e-17,1.062000036239624,2.729140043258667,0
2.775559877668606e-17,1.064000010490417,2.728940010070801,0
0,1.065999984741211,2.728739976882935,0
-1.387779938834303e-17,1.067999958992004,2.728529930114746,0
-1.387779938834303e-17,1.070000052452087,2.728300094604492,0
0,1.072000026702881,2.728060007095337,0
0,1.018339991569519,2.732000112533569,0
1.734719960459204e-18,1.019999980926514,2.731940031051636,0
-2.081669990969516e-17,1.021999955177307,2.73186993598938,0
-2.081669990969516e-17,1.02400004863739,2.731790065765381,0
-2.775559877668606e-17,1.026000022888184,2.731709957122803,0
2.775559877668606e-17,1.027999997138977,2.731620073318481,0
-1.387779938834303e-17,1.029999971389771,2.731519937515259,0
1.387779938834303e-17,1.031999945640564,2.731420040130615,0
1.387779938834303e-17,1.034000039100647,2.731319904327393,0
0,1.03600001335144,2.731209993362427,0
0,1.037999987602234,2.731100082397461,0
0,1.039999961853027,2.730979919433594,0
0,1.04200005531311,2.730849981307983,0
-2.775559877668606e-17,1.044000029563904,2.730710029602051,0
0,1.046000003814697,2.730570077896118,0
1.387779938834303e-17,1.047999978065491,2.730420112609863,0
0,1.049999952316284,2.730259895324707,0
-3.469449847085758e-18,1.052000045776367,2.730079889297485,0
-2.775559877668606e-17,0.8539999723434448,2.714750051498413,0
-2.775559877668606e-17,0.8560000061988831,2.715219974517822,0
0,0.8579999804496765,2.715689897537231,0
3.469449847085758e-18,0.8592659831047058,2.716000080108643,0
6.938890181594472e-18,0.8600000143051147,2.716180086135864,0
0,0.8619999885559082,2.716650009155273,0
2.775559877668606e-17,0.8640000224113464,2.717089891433716,0
1.387779938834303e-17,0.8659999966621399,2.717519998550415,0
-1.127570011230741e-17,0.8679999709129333,2.717979907989502,0
5.204170014340115e-18,0.8680949807167053,2.717999935150146,0
0,0.8700000047683716,2.718430042266846,0
2.775559877668606e-17,0.871999979019165,2.718849897384644,0
-2.775559877668606e-17,0.8740000128746033,2.719249963760376,0
2.775559877668606e-17,0.8759999871253967,2.719660043716431,0
0,0.8775910139083862,2.720000028610229,0
0,0.878000020980835,2.720089912414551,0
0,0.8799999952316284,2.720499992370605,0
0,0.8820000290870667,2.720880031585693,0
2.775559877668606e-17,0.8840000033378601,2.721250057220459,0
-1.387779938834303e-17,0.8859999775886536,2.721620082855225,0
0,0.8879200220108032,2.721999883651733,0
0,0.8880000114440918,2.722019910812378,0
0,0.8899999856948853,2.722399950027466,0
0,0.8920000195503235,2.722749948501587,0
2.775559877668606e-17,0.8939999938011169,2.723089933395386,0
-2.775559877668606e-17,0.8960000276565552,2.723419904708862,0
6.938890181594472e-18,0.8980000019073486,2.723759889602661,0
3.469449847085758e-18,0.8993459939956665,2.723999977111816,0
0,0.8999999761581421,2.724119901657104,0
-6.938890181594472e-18,1.156839966773987,2.711999893188477,0
2.775559877668606e-17,1.157999992370605,2.711679935455322,0
0,1.159999966621399,2.711149930953979,0
6.938890181594472e-18,1.149019956588745,2.71399998664856,0
-1.387779938834303e-17,1.149999976158142,2.713740110397339,0
0,1.151999950408936,2.713239908218384,0
-2.775559877668606e-17,1.154000043869019,2.71274995803833,0
-6.938890181594472e-18,1.156000018119812,2.71222996711731,0
-3.469449847085758e-18,1.140730023384094,2.716000080108643,0
0,1.141999959945679,2.715689897537231,0
-2.775559877668606e-17,1.144000053405762,2.715219974517822,0
0,1.146000027656555,2.714750051498413,0
-6.938890181594472e-18,1.148000001907349,2.714270114898682,0
-1.734719960459204e-18,1.131909966468811,2.717999935150146,0
1.040830032401083e-17,1.131999969482422,2.717979907989502,0
0,1.133999943733215,2.717519998550415,0
2.775559877668606e-17,1.136000037193298,2.717089891433716,0
1.387779938834303e-17,1.138000011444092,2.716650009155273,0
6.938890181594472e-18,1.139999985694885,2.716180086135864,0
0,1.12241005897522,2.720000028610229,0
1.387779938834303e-17,1.123999953269958,2.719660043716431,0
-2.775559877668606e-17,1.126000046730042,2.719249963760376,0
0,1.128000020980835,2.718849897384644,0
0,1.129999995231628,2.718430042266846,0
-8.673620481811333e-19,1.112079977989197,2.721999883651733,0
-1.387779938834303e-17,1.113999962806702,2.721620082855225,0
-2.775559877668606e-17,1.116000056266785,2.721250057220459,0
0,1.118000030517578,2.720880031585693,0
1.387779938834303e-17,1.120000004768372,2.720499992370605,0
0,1.121999979019165,2.720089912414551,0
0,1.100649952888489,2.723999977111816,0
0,1.101999998092651,2.723759889602661,0
1.387779938834303e-17,1.103999972343445,2.723419904708862,0
2.775559877668606e-17,1.105999946594238,2.723089933395386,0
2.775559877668606e-17,1.108000040054321,2.722749948501587,0
-1.387779938834303e-17,1.110000014305115,2.722399950027466,0
0,1.111999988555908,2.722019910812378,0
-1.734719960459204e-18,1.087720036506653,2.726000070571899,0
-2.775559877668606e-17,1.088000059127808,2.72596001625061,0
-1.387779938834303e-17,1.090000033378601,2.725650072097778,0
1.387779938834303e-17,1.092000007629395,2.725349903106689,0
0,1.093999981880188,2.725059986114502,0
2.775559877668606e-17,1.095999956130981,2.724760055541992,0
1.387779938834303e-17,1.098000049591064,2.72445011138916,0
-3.469449847085758e-18,1.100000023841858,2.724119901657104,0
2.775559877668606e-17,1.082000017166138,2.726799964904785,0
1.387779938834303e-17,1.083999991416931,2.726540088653564,0
6.938890181594472e-18,1.085999965667725,2.72625994682312,0
-1.387779938834303e-17,0.9440000057220459,2.729710102081299,0
1.734720001818234e-17,0.9459999799728394,2.729890108108521,0
0,0.9471229910850525,2.730000019073486,0
0,0.9480000138282776,2.730079889297485,0
-6.938890181594472e-18,0.949999988079071,2.730259895324707,0
-1.387779938834303e-17,0.9520000219345093,2.730420112609863,0
0,0.9539999961853027,2.730570077896118,0
0,0.9559999704360962,2.730710029602051,0
0,0.9580000042915344,2.730849981307983,0
0,0.9599999785423279,2.730979919433594,0
2.775559877668606e-17,0.9620000123977661,2.731100082397461,0
2.775559877668606e-17,0.9639999866485596,2.731209993362427,0
-1.387779938834303e-17,0.9660000205039978,2.731319904327393,0
1.387779938834303e-17,0.9679999947547913,2.731420040130615,0
2.775559877668606e-17,0.9700000286102295,2.731519937515259,0
0,0.9720000028610229,2.731620073318481,0
-1.387779938834303e-17,0.9739999771118164,2.731709957122803,0
-1.387779938834303e-17,0.9760000109672546,2.731790065765381,0
-2.081669990969516e-17,0.9779999852180481,2.73186993598938,0
3.469449847085758e-18,0.9800000190734863,2.731940031051636,0
4.336810240905666e-19,0.9816610217094421,2.732000112533569,0
-4.336810240905666e-19,0.9819999933242798,2.732009887695312,0
0,0.984000027179718,2.732069969177246,0
0,0.9860000014305115,2.732120037078857,0
0,0.9879999756813049,2.732170104980469,0
6.938890181594472e-18,0.9900000095367432,2.732209920883179,0
-6.938890181594472e-18,0.9919999837875366,2.732239961624146,0
0,0.9940000176429749,2.73225998878479,0
0,0.9959999918937683,2.732280015945435,0
0,0.9980000257492065,2.732290029525757,0
0,1,2.732290029525757,0
-1.387779938834303e-17,1.001999974250793,2.732290029525757,0
0,1.003999948501587,2.732280015945435,0
0,1.00600004196167,2.73225998878479,0
-6.938890181594472e-18,1.008000016212463,2.732239961624146,0
0,1.009999990463257,2.732209920883179,0
0,1.01199996471405,2.732170104980469,0
3.469449847085758e-18,1.014000058174133,2.732120037078857,0
0,1.016000032424927,2.732069969177246,0
0,1.01800000667572,2.732009887695312,0
0,0.8286510109901428,2.70799994468689,0
0,0.8299999833106995,2.708410024642944,0
2.775559877668606e-17,0.8320000171661377,2.708960056304932,0
0,0.8339999914169312,2.709500074386597,0
0,0.8357319831848145,2.710000038146973,0
3.469449847085758e-18,0.8360000252723694,2.710079908370972,0
-2.775559877668606e-17,0.8379999995231628,2.710639953613281,0
-2.775559877668606e-17,0.8399999737739563,2.711149930953979,0
0,0.8420000076293945,2.711679935455322,0
0,0.8431609869003296,2.711999893188477,0
-6.938890181594472e-18,0.843999981880188,2.71222996711731,0
0,0.8460000157356262,2.71274995803833,0
-2.775559877668606e-17,0.8479999899864197,2.713239908218384,0
1.387779938834303e-17,0.8500000238418579,2.713740110397339,0
-6.938890181594472e-18,0.8509839773178101,2.71399998664856,0
6.938890181594472e-18,0.8519999980926514,2.714270114898682,0
0,0.9020000100135803,2.72445011138916,0
0,0.9039999842643738,2.724760055541992,0
-2.775559877668606e-17,0.906000018119812,2.725059986114502,0
0,0.9079999923706055,2.725349903106689,0
2.775559877668606e-17,0.9100000262260437,2.725650072097778,0
-2.255140022461482e-17,0.9120000004768372,2.72596001625061,0
3.469449847085758e-18,0.9122849702835083,2.726000070571899,0
6.938890181594472e-18,0.9139999747276306,2.72625994682312,0
0,0.9160000085830688,2.726540088653564,0
-2.775559877668606e-17,0.9179999828338623,2.726799964904785,0
2.775559877668606e-17,0.9200000166893005,2.727060079574585,0
-1.387779938834303e-17,0.921999990940094,2.727299928665161,0
2.775559877668606e-17,0.9240000247955322,2.727550029754639,0
6.938890181594472e-18,0.9259999990463257,2.727799892425537,0
0,0.9275509715080261,2.727999925613403,0
0,0.9279999732971191,2.728060007095337,0
0,0.9300000071525574,2.728300094604492,0
-1.387779938834303e-17,0.9319999814033508,2.728529930114746,0
0,0.9340000152587891,2.728739976882935,0
0,0.9359999895095825,2.728940010070801,0
0,0.9380000233650208,2.729140043258667,0
2.775559877668606e-17,0.9399999976158142,2.729330062866211,0
-2.775559877668606e-17,0.9419999718666077,2.729520082473755,0


==> centerOfMass_1000_2000_Re35We125.csv <==
time,centroid
0,1
0.05,1.00078759808
0.1,1.00320513266
0.2,1.01258501845
0.4,1.04872797282
0.6,1.10483270101
0.8,1.17308673829
1,1.24549259269
1.2,1.31712109017
1.4,1.38498380221
1.6,1.44925018546
1.8,1.5109450607
2,1.57149360936
2.2,1.63260877403
2.4,1.69585927146
2.6,1.76254594287
2.8,1.83310107192
3,1.90378344636
3.2,1.96484347544
3.4,2.02262667335
3.6,2.07944146068
3.8,2.13624839108
4,2.19304722026
4.2,2.24905125273


==> centerOfMass_200_400.csv <==
time,centroid,riseVel
0,1,0
0.05,1.00090816432,0.0231063582
0.1,1.00241906775,0.04634096
0.15,1.00560050877,0.0815406423
0.2,1.01038800178,0.1010470684
0.25,1.01585496064,0.121124849600001
0.3,1.02272379272,0.148833721000001
0.35,1.0304411561,0.1700970531
0.4,1.03966602672,0.191815717799999
0.45,1.04973753954,0.2102271546
0.5,1.06068815061,0.2323136003
0.55,1.07234055435,0.249773959199999
0.6,1.08545281212,0.2627504478
0.65,1.09930538278,0.2799689755
0.7,1.11375429919,0.2974483254
0.75,1.1283524677,0.318251634
0.8,1.14544874281,0.321240280999999
0.85,1.16090642434,0.3315342671
0.9,1.17832333515,0.336092424
0.95,1.19463028086,0.3394802835
1,1.21178489123,0.3539415669
1.05,1.22975398604,0.356511879100001
1.1,1.24788848359,0.3523028852
1.15,1.26520759822,0.3489165101
1.2,1.28326353438,0.3573325256
1.25,1.30079021966,0.356526563299999
1.3,1.31850610904,0.358931941499998
1.35,1.33674320308,0.352050790100001
1.4,1.3537900578,0.347308156500002
1.45,1.37166580816,0.3524501743
1.5,1.38879452603,0.347944145599998
1.55,1.40620372638,0.342163121599998
1.6,1.42327808502,0.348176688300002
1.65,1.44069533882,0.340037258900001
1.7,1.45679168199,0.3306126825
1.75,1.47379920313,0.3341211201
1.8,1.49040576048,0.326764822899998
1.85,1.50670453224,0.3238446719
1.9,1.52278954523,0.323963501599999
1.95,1.5391235056,0.318406820599999
2,1.55500192535,0.315893377500004
2.05,1.57061011926,0.314511791300003
2.1,1.58623484962,0.309730984399998
2.15,1.60179258445,0.306181008499999
2.2,1.6170010147,0.309572653799998
2.25,1.63244737799,0.302194865600002
2.3,1.64704694343,0.294906023200001
2.35,1.66198568352,0.301907822799998
2.4,1.67697802921,0.291831173200001
2.45,1.69126208341,0.293643242400001
2.5,1.70613519592,0.293350175499999
2.55,1.7206002587,0.289264275499998
2.6,1.73498152869,0.287053372300001
2.65,1.74909091918,0.2832853843
2.7,1.76353694342,0.287555273799999
2.75,1.77817139358,0.282309367400001
2.8,1.79167072585,0.278523269899999
2.85,1.80535332251,0.2793870007
2.9,1.81942219109,0.275095825
2.95,1.83313791835,0.283044886099999
3,1.84703121633,0.2766762604
3.05,1.86051677562,0.266738316500001
3.1,1.87430799564,0.2781333213
3.15,1.88772994688,0.273204788600001
3.2,1.90171428421,0.267113704900001
3.25,1.9145586622,0.2761057098
3.3,1.92899296689,0.272082547399999
3.35,1.94181074113,0.268449077799999
3.4,1.95527863793,0.290973645999999
3.45,1.97150017831,0.2815138914
3.5,1.98420607046,0.263873309000001
3.55,1.99759403338,0.271041472
3.6,2.01113285481,0.267445958100029
3.64999999999999,2.02423443273,0.27094095270003
3.69999999999999,2.03824673234,0.278512310399996
3.74999999999999,2.05194378359,0.280854315799996
3.79999999999999,2.06590246395,0.275653057000001
3.84999999999999,2.07953378455,0.272321744799999
3.89999999999999,2.09340650397,0.2821671346
3.94999999999999,2.1074718292,0.2798973263
3.99999999999999,2.12060229286,0.2792682768
4.04999999999999,2.13523566187,0.278011247300004
4.09999999999999,2.14908615069,0.279027373800004
4.14999999999999,2.16271669314,0.277398951999997
4.19999999999999,2.17681956045,0.267318785799993
4.25,2.19122454406,
4.3,2.20423275067,
4.35,2.21877733943,
4.4,2.23211594039,
4.45,2.24602454129,
4.5,2.26095686028,
4.55,2.27339114951,
4.6,2.28795394862,
4.65,2.300495866,
4.7,2.31527596324,
4.75,2.32871869432,
4.8,2.34244565015,
4.85,2.35610149709,
4.9,2.36915365599,
4.95,2.38314936334,
5,2.39605614712,
5.05,2.40975159865,
5.1,2.42303660297,
5.15,2.43628166203,
5.2,2.44960565858,


==> centerOfMass_400_800.csv <==
time,centroid
0,1
0.2,1.01035912256
0.4,1.03970828966
0.6,1.08590983604
0.8,1.14533181326
1,1.21272589368
1.2,1.28355327546
1.4,1.35459242979
1.6,1.4235963849
1.8,1.490045629
2,1.55384789821
2.2,1.61521341653
2.4,1.67429825645
2.6,1.73130447644
2.8,1.78680953875
3,1.84093157904
3.2,1.89463737947
3.4,1.94749454839
3.6,2.00134779921
3.8,2.05479651733
4,2.10915207591
4.2,2.16382013006
4.4,2.2186225628


==> centerOfMass_600_1200.csv <==
time,centroid
0,1
0.2,1.01037757937
0.4,1.0397346688
0.6,1.08596244398
0.8,1.14520360958
1,1.21263560302
1.2,1.28338441475
1.4,1.35438577395
1.6,1.42332019555
1.8,1.48972033546
2,1.55331469887
2.2,1.61447055465
2.4,1.67338535656
2.6,1.73014679724
2.8,1.78537831763
3,1.83932815359
3.2,1.89247924218
3.4,1.94543152179
3.6,1.99854568647
3.8,2.05214358237
4,2.10619744223


==> centerOfMass_600_1200_Re35We125.csv <==
time,centroid
0,1
0.2,1.01193354237
0.4,1.04754552886
0.6,1.10328640298
0.8,1.17222831622
1,1.2453540673
1.2,1.31714740973
1.4,1.38512388977
1.6,1.44925061892
1.8,1.51106440214
2,1.57165345509
2.2,1.63277325976
2.4,1.6960309734
2.6,1.76259729746
2.8,1.83318695711
3,1.90358684378
3.2,1.96464880373
3.4,2.02222164065
3.6,2.07870771815
3.8,2.13530908457
4,2.12835770529
4.2,2.19230325195
4.4,2.24784330821


==> centerOfMass_800_1600_Re35We125.csv <==
time,centroid
0,1
0.2,1.01265437843
0.4,1.04822298835
0.6,1.10404294406
0.8,1.17314340187
1,1.24638290705
1.2,1.31808556922
1.4,1.38588441424
1.6,1.45010786075
1.8,1.51180246584
2,1.5723917614
2.2,1.63275370807
2.4,1.69600554237
2.6,1.7627467166
2.8,1.83324979609
3,1.90402762638
3.2,1.96428959536
3.4,2.02079544453
3.6,2.07582002143
3.8,2.13274672391
4,2.18973628134
4.2,2.24550982217
4.4,2.30047051968
4.6,2.35530011423
4.8,2.41060731909
5,2.42061309774


==> extentsRTinstability_At0dot5_Cn0dot00125.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid,
0.070710678118655,-0.10090410709,0.10081219673,0.1,0,1.89909589291,2.10081219673,2.99872541202,1
0.14142135623731,-0.10457217693,0.10304403305,0.2,1,1.89542782307,2.10304403305,2.99863398089,2
0.212132034355964,-0.11084020138,0.10686898232,0.3,2,1.88915979862,2.10686898232,2.9984697402,3
0.282842712474619,-0.11979627609,0.11228299141,0.4,3,1.88020372391,2.11228299141,2.9982214528,4
0.353553390593274,-0.13159096241,0.11930823326,0.5,4,1.86840903759,2.11930823326,2.99789196072,5
0.424264068711929,-0.14622914791,0.12778544426,0.6,5,1.85377085209,2.12778544426,2.9974409258,6
0.494974746830583,-0.16385865211,0.1375977993,0.7,6,1.83614134789,2.1375977993,2.99682997998,7
0.565685424949238,-0.18418467045,0.1486852169,0.8,7,1.81581532955,2.1486852169,2.99603999161,8
0.636396103067893,-0.20704698563,0.16097354889,0.9,8,1.79295301437,2.16097354889,2.99503925224,9
0.707106781186548,-0.23248124123,0.17431282997,1,9,1.76751875877,2.17431282997,2.99376210235,10
0.777817459305202,-0.260237813,0.18840050697,1.1,10,1.739762187,2.18840050697,2.99211717062,11
0.848528137423857,-0.29012238979,0.20311522484,1.2,11,1.70987761021,2.20311522484,2.99013653474,12
0.919238815542512,-0.32181453705,0.21819090843,1.3,12,1.67818546295,2.21819090843,2.98770631051,13
0.989949493661167,-0.35498976707,0.23346138,1.4,13,1.64501023293,2.23346138,2.98478786206,14
1.06066017177982,-0.38937997818,0.24881577492,1.5,14,1.61062002182,2.24881577492,2.98135970111,15
1.13137084989848,-0.42469537258,0.26407194138,1.6,15,1.57530462742,2.26407194138,2.97736202303,16
1.20208152801713,-0.46075177193,0.27914381027,1.7,16,1.53924822807,2.27914381027,2.97283415111,17
1.27279220613579,-0.49729001522,0.29399871826,1.8,17,1.50270998478,2.29399871826,2.96772687379,18
1.34350288425444,-0.53415727615,0.30858564377,1.9,18,1.46584272385,2.30858564377,2.9621440585,19
1.4142135623731,-0.57100594044,0.32302761078,2,19,1.42899405956,2.32302761078,2.95622339067,20
1.48492424049175,-0.60782539845,0.33724474907,2.1,20,1.39217460155,2.33724474907,2.95001001756,21
1.5556349186104,-0.64444386959,0.35137557983,2.2,21,1.35555613041,2.35137557983,2.94354719988,22
1.62634559672906,-0.68089151382,0.36533331871,2.3,22,1.31910848618,2.36533331871,2.93688268136,23
1.69705627484771,-0.71714758873,0.37913298607,2.4,23,1.28285241127,2.37913298607,2.92995323581,24
1.76776695296637,-0.75327932835,0.39279270172,2.5,24,1.24672067165,2.39279270172,2.92280112288,25
1.83847763108502,-0.78941440582,0.40630197525,2.6,25,1.21058559418,2.40630197525,2.91535119096,26
1.90918830920368,-0.82567405701,0.41967439651,2.7,26,1.17432594299,2.41967439651,2.90767613332,27
1.97989898732233,-0.86217284203,0.43297815323,2.8,27,1.13782715797,2.43297815323,2.899692413,28
2.05060966544099,-0.89908957481,0.44609594345,2.9,28,1.10091042519,2.44609594345,2.89135816584,29
2.12132034355964,-0.93644785881,0.45914888382,3,29,1.06355214119,2.45914888382,2.88269015849,30
2.1920310216783,-0.9743950367,0.47201228142,3.1,30,1.0256049633,2.47201228142,2.87381966024,31
2.26274169979695,-1.01311558485,0.48477244377,3.2,31,0.98688441515,2.48477244377,2.86467346111,32
2.33345237791561,-1.05279737711,0.4974462986,3.3,32,0.94720262289,2.4974462986,2.85507281847,33
2.40416305603426,-1.093647956848,0.51003646851,3.4,33,0.906352043152,2.51003646851,2.84530710801,34
2.47487373415292,-1.136011123657,0.52254986763,3.5,34,0.863988876343,2.52254986763,2.8350589847,35
2.54558441227157,-1.180128097534,0.53498601913,3.6,35,0.819871902466,2.53498601913,2.82424229587,36
2.61629509039023,-1.226116895676,0.54737377167,3.7,36,0.773883104324,2.54737377167,2.81306158315,37
2.68700576850888,-1.274293482304,0.55976581573,3.8,37,0.725706517696,2.55976581573,2.80112759554,38
2.75771644662754,-1.324751377106,0.57219266891,3.9,38,0.675248622894,2.57219266891,2.7888204133,39
2.82842712474619,-1.377770543098,0.58466553688,4,39,0.622229456902,2.58466553688,2.77583639251,40
2.89913780286484,-1.433337271214,0.59718227386,4.1,40,0.566662728786,2.59718227386,2.76224014893,41
2.9698484809835,-1.491681396961,0.60971999168,4.2,41,0.508318603039,2.60971999168,2.74800000456,42
3.04055915910215,-1.552796244621,0.6222782135,4.3,42,0.447203755379,2.6222782135,2.7335456374,43
3.11126983722081,-1.616763114929,0.63486051559,4.4,43,0.383236885071,2.63486051559,2.71864104093,44
3.18198051533946,-1.683593720198,0.64744734764,4.5,44,0.316406279802,2.64744734764,2.70347449971,45
3.25269119345812,-1.75335508585,0.65999436378,4.6,45,0.24664491415,2.65999436378,2.68810790834,46
3.32340187157677,-1.826208144426,0.67243623734,4.7,46,0.173791855574,2.67243623734,2.67227830095,47
3.39411254969543,,,,,,,2.65580640625,48
3.46482322781408,,,,,,,2.63812024837,49
3.53553390593274,,,,,,,2.61997180797,50
3.60624458405139,,,,,,,2.60084916784,51
3.67695526217005,,,,,,,2.58084317924,52
3.7476659402887,,,,,,,2.55995088939,53
3.81837661840736,,,,,,,2.53868671553,54
3.88908729652601,,,,,,,2.51690943357,55
3.95979797464467,,,,,,,2.49526246601,56
4.03050865276332,,,,,,,2.47323021184,57
4.10121933088198,,,,,,,2.45141459502,58
4.17193000900063,,,,,,,2.42960258055,59
4.24264068711929,,,,,,,2.40825138124,60
4.31335136523794,,,,,,,2.38715372915,61
4.3840620433566,,,,,,,2.36565664809,62
4.45477272147525,,,,,,,2.34338591761,63
4.52548339959391,,,,,,,2.32066343788,64
4.59619407771256,,,,,,,2.29677343696,65
4.66690475583121,,,,,,,2.27233037527,66
4.73761543394987,,,,,,,2.24750154168,67
4.80832611206852,,,,,,,2.22269249984,68
4.87903679018718,,,,,,,2.19745137946,69
4.94974746830583,,,,,,,2.17237193316,70
5.02045814642449,,,,,,,2.14688697308,71
5.09116882454314,,,,,,,2.12237770843,72
5.1618795026618,,,,,,,2.0979161357,73
5.23259018078045,,,,,,,2.07420796868,74


==> extentsRTinstability_At0dot5_Cn0dot0025.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.070710678118655,-0.10083806515,0.10080981255,0.1,0,1.89916193485,2.10080981255,2.99871241847
0.14142135623731,-0.10386538506,0.10342121124,0.2,1,1.89613461494,2.10342121124,2.99862691921
0.212132034355964,-0.10923039913,0.10795283318,0.3,2,1.89076960087,2.10795283318,2.99848820002
0.282842712474619,-0.11704540253,0.11425733566,0.4,3,1.88295459747,2.11425733566,2.99827623388
0.353553390593274,-0.12744152546,0.12240672112,0.5,4,1.87255847454,2.12240672112,2.99793007326
0.424264068711929,-0.1405210495,0.13215517998,0.6,5,1.8594789505,2.13215517998,2.99744994736
0.494974746830583,-0.15626955032,0.14348649979,0.7,6,1.84373044968,2.14348649979,2.99688055807
0.565685424949238,-0.17482674122,0.15610003471,0.8,7,1.82517325878,2.15610003471,2.9961376918
0.636396103067893,-0.19618868828,0.16984724998,0.9,8,1.80381131172,2.16984724998,2.99506964931
0.707106781186548,-0.22017049789,0.18456935883,1,9,1.77982950211,2.18456935883,2.99375971428
0.777817459305202,-0.24654018879,0.20011115074,1.1,10,1.75345981121,2.20011115074,2.9921322335
0.848528137423857,-0.27518391609,0.216142416,1.2,11,1.72481608391,2.216142416,2.99013029959
0.919238815542512,-0.30570960045,0.23250412941,1.3,12,1.69429039955,2.23250412941,2.98759381436
0.989949493661167,-0.33782505989,0.24902176857,1.4,13,1.66217494011,2.24902176857,2.9846760766
1.06066017177982,-0.37123322487,0.2656211853,1.5,14,1.62876677513,2.2656211853,2.98114059084
1.13137084989848,-0.40572595596,0.28197312355,1.6,15,1.59427404404,2.28197312355,2.97697872319
1.20208152801713,-0.44092381001,0.29827046394,1.7,16,1.55907618999,2.29827046394,2.97232113142
1.27279220613579,-0.47657072544,0.31417512894,1.8,17,1.52342927456,2.31417512894,2.96701502455
1.34350288425444,-0.51253330708,0.32990050316,1.9,18,1.48746669292,2.32990050316,2.96119088876
1.4142135623731,-0.54846191406,0.34542441368,2,19,1.45153808594,2.34542441368,2.95502559574
1.48492424049175,-0.58411335945,0.3607070446,2.1,20,1.41588664055,2.3607070446,2.94868543587
1.5556349186104,-0.61954724789,0.37582063675,2.2,21,1.38045275211,2.37582063675,2.94193503807
1.62634559672906,-0.65468633175,0.39077877998,2.3,22,1.34531366825,2.39077877998,2.93500195787
1.69705627484771,-0.68948543072,0.40557813644,2.4,23,1.31051456928,2.40557813644,2.92782482417
1.76776695296637,-0.7240575552,0.42020368576,2.5,24,1.2759424448,2.42020368576,2.92036960124
1.83847763108502,-0.75853872299,0.43464994431,2.6,25,1.24146127701,2.43464994431,2.91272006156
1.90918830920368,-0.792999506,0.44902658463,2.7,26,1.207000494,2.44902658463,2.90477571795
1.97989898732233,-0.82750713825,0.4633038044,2.8,27,1.17249286175,2.4633038044,2.89666106974
2.05060966544099,-0.86221909523,0.47732639313,2.9,28,1.13778090477,2.47732639313,2.88830133655
2.12132034355964,-0.89725887775,0.49127149582,3,29,1.10274112225,2.49127149582,2.87939645554
2.1920310216783,-0.93275678158,0.50503325462,3.1,30,1.06724321842,2.50503325462,2.8704134748
2.26274169979695,-0.96872699261,0.51864743233,3.2,31,1.03127300739,2.51864743233,2.86099737281
2.33345237791561,-1.005484461784,0.53206825256,3.3,32,0.994515538216,2.53206825256,2.85193709079
2.40416305603426,-1.043174088001,0.54552507401,3.4,33,0.956825911999,2.54552507401,2.84160827158
2.47487373415292,-1.081947922707,0.55881762505,3.5,34,0.918052077293,2.55881762505,2.8311195583
2.54558441227157,-1.122122704983,0.57211780548,3.6,35,0.877877295017,2.57211780548,2.82069417998
2.61629509039023,-1.163811683655,0.58557653427,3.7,36,0.836188316345,2.58557653427,2.80931620277
2.68700576850888,-1.207100331783,0.59898495674,3.8,37,0.792899668217,2.59898495674,2.79774614379
2.75771644662754,-1.252304852009,0.61255860329,3.9,38,0.747695147991,2.61255860329,2.78583741031
2.82842712474619,-1.299562692642,0.62617325783,4,39,0.700437307358,2.62617325783,2.77332124504
2.89913780286484,-1.349091291428,0.63981294632,4.1,40,0.650908708572,2.63981294632,2.7605913169
2.9698484809835,-1.401070594788,0.65357875824,4.2,41,0.598929405212,2.65357875824,2.74783773717
3.04055915910215,-1.455618023872,0.66731739044,4.3,42,0.544381976128,2.66731739044,2.73474793104
3.11126983722081,-1.512839198112,0.68113398552,4.4,43,0.487160801888,2.68113398552,2.72201770534
3.18198051533946,-1.572859555483,0.69486784935,4.5,44,0.427140444517,2.69486784935,2.70883275265
3.25269119345812,-1.635812222958,0.70863294601,4.6,45,0.364187777042,2.70863294601,2.69561369518
3.32340187157677,-1.701886117458,0.72229385376,4.7,46,0.298113882542,2.72229385376,2.6820891072
3.39411254969543,-1.771466746926,0.73590636253,4.8,47,0.228533253074,2.73590636253,2.66755160626
3.46482322781408,-1.844447806478,0.74914050102,4.9,48,0.155552193522,2.74914050102,2.65189033007
3.53553390593274,-1.9204986169934,0.76204156876,5,49,0.0795013830066,2.76204156876,2.63624675852
3.60624458405139,-1.99853241152596,0.77449059486,5.1,50,0.00146758847404,2.77449059486,2.61957188721
3.67695526217005,-2.0782823637128,0.78642177582,5.2,51,-0.0782823637128,2.78642177582,2.60314086677
3.7476659402887,-2.158378168941,0.79773044586,5.3,52,-0.158378168941,2.79773044586,2.58669630942
3.81837661840736,-2.235395252705,0.80832123756,5.4,53,-0.235395252705,2.80832123756,2.56934840688
3.88908729652601,-2.309809714556,0.81824755669,5.5,54,-0.309809714556,2.81824755669,2.55061218435
3.95979797464467,-2.396780401468,0.82766437531,5.6,55,-0.396780401468,2.82766437531,2.53130027339
4.03050865276332,-2.495189875364,0.83686208725,5.7,56,-0.495189875364,2.83686208725,2.51114764081
4.10121933088198,-2.592379927635,0.84630513191,5.8,57,-0.592379927635,2.84630513191,2.49089365361
4.17193000900063,-2.692675769329,0.85618019104,5.9,58,-0.692675769329,2.85618019104,2.47156709303
4.24264068711929,-2.790512084961,0.8666973114,6,59,-0.790512084961,2.8666973114,2.45274793148
4.31335136523794,-2.881121516228,0.87810754776,6.1,60,-0.881121516228,2.87810754776,2.43375289775
4.3840620433566,-2.972325146198,0.89019632339,6.2,61,-0.972325146198,2.89019632339,2.41494304637
4.45477272147525,-3.06158995628,0.90306901932,6.3,62,-1.06158995628,2.90306901932,2.39515612051
4.52548339959391,-3.14402103424,0.91658496857,6.4,63,-1.14402103424,2.91658496857,2.37489093881
4.59619407771256,-3.22403717041,0.9308412075,6.5,64,-1.22403717041,2.9308412075,2.35530711602
4.66690475583121,-3.301638484,0.9456076622,6.6,65,-1.301638484,2.9456076622,2.33463263243
4.73761543394987,-3.37982046604,0.96098303795,6.7,66,-1.37982046604,2.96098303795,2.31550569667
4.80832611206852,-3.45949375629,0.97705888748,6.8,67,-1.45949375629,2.97705888748,2.29675669918
4.87903679018718,-3.53732001781,0.99387407303,6.9,68,-1.53732001781,2.99387407303,2.27856356487
4.94974746830583,-3.61800432205,1.01121044159,7,69,-1.61800432205,3.01121044159,2.25975358098
5.02045814642449,-3.69104611874,1.02893304825,7.1,70,-1.69104611874,3.02893304825,2.24110597167
5.09116882454314,-3.74896192551,1.0469481945,7.2,71,-1.74896192551,3.0469481945,2.2228866984
5.1618795026618,-3.79059922695,1.06527376175,7.3,72,-1.79059922695,3.06527376175,2.20388171881
5.23259018078045,-3.81142508984,1.0836660862,7.4,73,-1.81142508984,3.0836660862,2.18315446304
5.30330085889911,-3.87643969059,1.10212826729,7.5,74,-1.87643969059,3.10212826729,2.162188083
5.37401153701776,-3.94809758663,1.12072610855,7.6,75,-1.94809758663,3.12072610855,2.13978247675
5.44472221513642,-4.02382397652,1.13911557198,7.7,76,-2.02382397652,3.13911557198,2.11736515685
5.51543289325507,-4.09943938255,1.15741348267,7.8,77,-2.09943938255,3.15741348267,2.09737065689
5.58614357137373,-4.17825675011,1.17550468445,7.9,78,-2.17825675011,3.17550468445,2.07458032068
5.65685424949238,-4.25128221512,1.19327282906,8,79,-2.25128221512,3.19327282906,2.05109529188
5.72756492761104,-4.31259870529,1.21077013016,8.1,80,-2.31259870529,3.21077013016,2.03052085939
5.79827560572969,-4.36368536949,1.22803425789,8.2,81,-2.36368536949,3.22803425789,2.01104062531
5.86898628384835,-4.40101480484,1.245043993,8.3,82,-2.40101480484,3.245043993,1.99356537098
5.939696961967,-4.42548203468,1.26186013222,8.4,83,-2.42548203468,3.26186013222,1.97683387374
6.01040764008565,-4.45515990257,1.27861118317,8.5,84,-2.45515990257,3.27861118317,1.9601223775
6.08111831820431,-4.49244904518,1.29515504837,8.6,85,-2.49244904518,3.29515504837,1.94136853631


==> extentsRTinstability_At0dot5_Cn0dot005.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.070710678118655,-0.10071289539,0.10062837601,0.1,0,1.89928710461,2.10062837601,2.99872106662
0.14142135623731,-0.10362458229,0.10324120522,0.2,1,1.89637541771,2.10324120522,2.99863869173
0.212132034355964,-0.10870718956,0.10774421692,0.3,2,1.89129281044,2.10774421692,2.99846741966
0.282842712474619,-0.11605072021,0.11410236359,0.4,3,1.88394927979,2.11410236359,2.99824951802
0.353553390593274,-0.12576234341,0.1222858429,0.5,4,1.87423765659,2.1222858429,2.99792580094
0.424264068711929,-0.13795018196,0.13220071793,0.6,5,1.86204981804,2.13220071793,2.99741105668
0.494974746830583,-0.1527119875,0.14372944832,0.7,6,1.8472880125,2.14372944832,2.99689972322
0.565685424949238,-0.17011582851,0.15667724609,0.8,7,1.82988417149,2.15667724609,2.99617297986
0.636396103067893,-0.19017338753,0.17089009285,0.9,8,1.80982661247,2.17089009285,2.99513851444
0.707106781186548,-0.21282088757,0.1861102581,1,9,1.78717911243,2.1861102581,2.99386283063
0.777817459305202,-0.23791909218,0.20211744308,1.1,10,1.76208090782,2.20211744308,2.99221772794
0.848528137423857,-0.26526176929,0.21871566772,1.2,11,1.73473823071,2.21871566772,2.99027783202
0.919238815542512,-0.29457986355,0.23567152023,1.3,12,1.70542013645,2.23567152023,2.98790958222
0.989949493661167,-0.32563209534,0.25278615952,1.4,13,1.67436790466,2.25278615952,2.98491512211
1.06066017177982,-0.35806035995,0.26989579201,1.5,14,1.64193964005,2.26989579201,2.98140688955
1.13137084989848,-0.39156484604,0.28689002991,1.6,15,1.60843515396,2.28689002991,2.9773265924
1.20208152801713,-0.42589426041,0.30369019508,1.7,16,1.57410573959,2.30369019508,2.97263385945
1.27279220613579,-0.46072745323,0.32022237778,1.8,17,1.53927254677,2.32022237778,2.9673973119
1.34350288425444,-0.4957934618,0.33646559715,1.9,18,1.5042065382,2.33646559715,2.96162016285
1.4142135623731,-0.53080999851,0.35247039795,2,19,1.46919000149,2.35247039795,2.95551355198
1.48492424049175,-0.56554830074,0.368278265,2.1,20,1.43445169926,2.368278265,2.94905391598
1.5556349186104,-0.59991061687,0.38390469551,2.2,21,1.40008938313,2.38390469551,2.94246671611
1.62634559672906,-0.63391137123,0.39939928055,2.3,22,1.36608862877,2.39939928055,2.93567678631
1.69705627484771,-0.66753971577,0.41476249695,2.4,23,1.33246028423,2.41476249695,2.92863824951
1.76776695296637,-0.70086467266,0.42998814583,2.5,24,1.29913532734,2.42998814583,2.92144884623
1.83847763108502,-0.73399806023,0.4450776577,2.6,25,1.26600193977,2.4450776577,2.91406161133
1.90918830920368,-0.767116189,0.46002984047,2.7,26,1.232883811,2.46002984047,2.90649520969
1.97989898732233,-0.80037176609,0.47484302521,2.8,27,1.19962823391,2.47484302521,2.89848883678
2.05060966544099,-0.83383142948,0.48951435089,2.9,28,1.16616857052,2.48951435089,2.8901601644
2.12132034355964,-0.86763799191,0.50402235985,3,29,1.13236200809,2.50402235985,2.88161686204
2.1920310216783,-0.90184831619,0.51834583282,3.1,30,1.09815168381,2.51834583282,2.87271894261
2.26274169979695,-0.93659853935,0.53244566917,3.2,31,1.06340146065,2.53244566917,2.86351958411
2.29809703885628,-0.95420372486,0.53942465782,3.25,32,1.04579627514,2.53942465782,2.85869292846
2.33345237791561,-0.97198569775,0.54638051987,3.3,33,1.02801430225,2.54638051987,2.85410089156
2.36880771697493,-0.98997366428,0.55331349373,3.35,34,1.01002633572,2.55331349373,2.84910838568
2.40416305603426,-1.008179366589,0.56021642685,3.4,35,0.991820633411,2.56021642685,2.84392471924
2.43951839509359,-1.026594698429,0.56710147858,3.45,36,0.973405301571,2.56710147858,2.83918639392
2.47487373415292,-1.045297265053,0.5740172863,3.5,37,0.954702734947,2.5740172863,2.83351695908
2.51022907321224,-1.064247965813,0.58096814156,3.55,38,0.935752034187,2.58096814156,2.8285337697
2.54558441227157,-1.083527863026,0.58795714378,3.6,39,0.916472136974,2.58795714378,2.82283075701
2.5809397513309,-1.103120625019,0.59499144554,3.65,40,0.896879374981,2.59499144554,2.81745741303
2.61629509039023,-1.123051047325,0.60209584236,3.7,41,0.876948952675,2.60209584236,2.81197851462
2.65165042944955,-1.143343389034,0.60928273201,3.75,42,0.856656610966,2.60928273201,2.80607648597
2.68700576850888,-1.164013147354,0.61654067039,3.8,43,0.835986852646,2.61654067039,2.80026825965
2.72236110756821,-1.185115814209,0.62385630608,3.85,44,0.814884185791,2.62385630608,2.79445662416
2.75771644662754,-1.206635832787,0.63121533394,3.9,45,0.793364167213,2.63121533394,2.78879210208
2.79307178568686,-1.228639304638,0.63860440254,3.95,46,0.771360695362,2.63860440254,2.78275702155
2.82842712474619,-1.251121222973,0.64600253105,4,47,0.748878777027,2.64600253105,2.77661071905
2.86378246380552,-1.274107277393,0.65339589119,4.05,48,0.725892722607,2.65339589119,2.77081936532
2.89913780286484,-1.297653138638,0.6607811451,4.1,49,0.702346861362,2.6607811451,2.76486468137
2.93449314192417,-1.321740269661,0.66815137863,4.15,50,0.678259730339,2.66815137863,2.75939148042
2.9698484809835,-1.346437990665,0.67550134659,4.2,51,0.653562009335,2.67550134659,2.75270759993
3.00520382004283,-1.371747136116,0.68282532692,4.25,52,0.628252863884,2.68282532692,2.74765774591
3.04055915910215,-1.397726714611,0.69011998177,4.3,53,0.602273285389,2.69011998177,2.7410052227
3.07591449816148,-1.424344956875,0.69738483429,4.35,54,0.575655043125,2.69738483429,2.7352954436
3.11126983722081,-1.451660633087,0.70463275909,4.4,55,0.548339366913,2.70463275909,2.72913860645
3.14662517628014,-1.47965502739,0.71187257767,4.45,56,0.52034497261,2.71187257767,2.72397085691
3.18198051533946,-1.50835198164,0.71911382675,4.5,57,0.49164801836,2.71911382675,2.71782567509
3.21733585439879,-1.53771686554,0.72636651993,4.55,58,0.46228313446,2.72636651993,2.71181794496
3.25269119345812,-1.56777203083,0.73363852501,4.6,59,0.43222796917,2.73363852501,2.70568402384
3.28804653251745,-1.598511517048,0.74093055725,4.65,60,0.401488482952,2.74093055725,2.70012417125
3.32340187157677,-1.629933565855,0.74823498726,4.7,61,0.370066434145,2.74823498726,2.69379821471
3.3587572106361,-1.662051260471,0.75553607941,4.75,62,0.337948739529,2.75553607941,2.68772833568
3.39411254969543,-1.694893658161,0.76281356812,4.8,63,0.305106341839,2.76281356812,2.68129518597
3.42946788875476,-1.728483170271,0.77004694939,4.85,64,0.271516829729,2.77004694939,2.6748576979
3.46482322781408,-1.762847021222,0.77722930908,4.9,65,0.237152978778,2.77722930908,2.6680711275
3.50017856687341,-1.798030108213,0.78436017036,4.95,66,0.201969891787,2.78436017036,2.661187591
3.53553390593274,-1.834056437016,0.79143810272,5,67,0.165943562984,2.79143810272,2.65507880055
3.57088924499206,-1.871003270149,0.79846477509,5.05,68,0.128996729851,2.79846477509,2.64804319916
3.60624458405139,-1.9088570475578,0.80544090271,5.1,69,0.0911429524422,2.80544090271,2.64049125492
3.64159992311072,-1.9476756229997,0.81236195564,5.15,70,0.0523243770003,2.81236195564,2.63331974269
3.67695526217005,-1.9874470792711,0.81926202774,5.2,71,0.0125529207289,2.81926202774,2.62621785517
3.71231060122937,-2.0282233320177,0.82614898682,5.25,72,-0.0282233320177,2.82614898682,2.61850025641
3.7476659402887,-2.0700241848826,0.83300447464,5.3,73,-0.0700241848826,2.83300447464,2.61135870767
3.78302127934803,-2.112959451973,0.83980488777,5.35,74,-0.112959451973,2.83980488777,2.6033966305
3.81837661840736,-2.157102108002,0.84658551216,5.4,75,-0.157102108002,2.84658551216,2.59535298996
3.85373195746668,-2.201610162854,0.853328228,5.45,76,-0.201610162854,2.853328228,2.58739681953
3.88908729652601,-2.243930444121,0.85998106003,5.5,77,-0.243930444121,2.85998106003,2.57924956025
3.92444263558534,-2.283510118723,0.866563797,5.55,78,-0.283510118723,2.866563797,2.57060185863
3.95979797464467,-2.320337235928,0.87307929993,5.6,79,-0.320337235928,2.87307929993,2.56211820272
3.99515331370399,-2.353929579258,0.87946748734,5.65,80,-0.353929579258,2.87946748734,2.55322919792
4.03050865276332,-2.376604735851,0.88578057289,5.7,81,-0.376604735851,2.88578057289,2.54659655744
4.06586399182265,-2.389660745859,0.89193058014,5.75,82,-0.389660745859,2.89193058014,2.53883649673
4.10121933088198,-2.397472441196,0.89799141884,5.8,83,-0.397472441196,2.89799141884,2.52944894992
4.1365746699413,-2.339649289846,0.90388917923,5.85,84,-0.339649289846,2.90388917923,2.52265481107
4.17193000900063,-2.381936490536,0.90965104103,5.9,85,-0.381936490536,2.90965104103,2.51375595044
4.20728534805996,-2.416740119457,0.91528153419,5.95,86,-0.416740119457,2.91528153419,2.50506518645
4.24264068711929,-2.448925316334,0.92075419426,6,87,-0.448925316334,2.92075419426,2.49774658119
4.27799602617861,-2.488393992186,0.92609858513,6.05,88,-0.488393992186,2.92609858513,2.48955106281
4.31335136523794,-2.523536503315,0.93135690689,6.1,89,-0.523536503315,2.93135690689,2.4829579099
4.34870670429727,-2.553363859653,0.93656945229,6.15,90,-0.553363859653,2.93656945229,2.47600970051
4.3840620433566,-2.578076064587,0.94176959991,6.2,91,-0.578076064587,2.94176959991,2.47007200309
4.41941738241592,-2.59870994091,0.94698929787,6.25,92,-0.59870994091,2.94698929787,2.4633486889
4.45477272147525,-2.628402173519,0.95225763321,6.3,93,-0.628402173519,2.95225763321,2.45629384643
4.49012806053458,-2.660024404526,0.9575779438,6.35,94,-0.660024404526,2.9575779438,2.44896014612
4.52548339959391,-2.690719723701,0.96295762062,6.4,95,-0.690719723701,2.96295762062,2.44113162332
4.56083873865323,-2.720036685467,0.96839737892,6.45,96,-0.720036685467,2.96839737892,2.43294890598
4.59619407771256,-2.74739831686,0.97390937805,6.5,97,-0.74739831686,2.97390937805,2.42457988059
4.63154941677189,-2.772323548794,0.97950911522,6.55,98,-0.772323548794,2.97950911522,2.4162381826
4.66690475583121,-2.794580340385,0.98521614075,6.6,99,-0.794580340385,2.98521614075,2.40706395043
4.70226009489054,-2.814270138741,0.99099135399,6.65,100,-0.814270138741,2.99099135399,2.39798044394
4.73761543394987,-2.834245681763,0.99684524536,6.7,101,-0.834245681763,2.99684524536,2.38902379124
4.7729707730092,-2.85518014431,1.00283336639,6.75,102,-0.85518014431,3.00283336639,2.38204363697
4.80832611206852,-2.881048321724,1.0089058876,6.8,103,-0.881048321724,3.0089058876,2.37403573108
4.84368145112785,-2.907667934895,1.01512503624,6.85,104,-0.907667934895,3.01512503624,2.36726493821
4.87903679018718,-2.934596300125,1.02145695686,6.9,105,-0.934596300125,3.02145695686,2.36000091716
4.91439212924651,-2.961606144905,1.02793741226,6.95,106,-0.961606144905,3.02793741226,2.35286203137
4.94974746830583,-2.988503277302,1.03450846672,7,107,-0.988503277302,3.03450846672,2.34486957205
4.98510280736516,-3.01523602009,1.04122328758,7.05,108,-1.01523602009,3.04122328758,2.33701467792
5.02045814642449,-3.04190766811,1.04805016518,7.1,109,-1.04190766811,3.04805016518,2.32951174529
5.05581348548382,-3.06864988804,1.05497217178,7.15,110,-1.06864988804,3.05497217178,2.32096730976
5.09116882454314,-3.09546291828,1.06201028824,7.2,111,-1.09546291828,3.06201028824,2.31381760634
5.12652416360247,-3.12232398987,1.06917047501,7.25,112,-1.12232398987,3.06917047501,2.30570799005
5.1618795026618,-3.14926040173,1.07644557953,7.3,113,-1.14926040173,3.07644557953,2.2976393405
5.19723484172113,-3.17626261711,1.08382368088,7.35,114,-1.17626261711,3.08382368088,2.28907395289
5.23259018078045,-3.20325946808,1.09129929543,7.4,115,-1.20325946808,3.09129929543,2.28026252955
5.26794551983978,-3.2300658226,1.09885859489,7.45,116,-1.2300658226,3.09885859489,2.27224272818
5.30330085889911,-3.25649726391,1.10647821426,7.5,117,-1.25649726391,3.10647821426,2.26321552108
5.33865619795843,-3.28246414661,1.11414122581,7.55,118,-1.28246414661,3.11414122581,2.25339269085
5.37401153701776,-3.30806028843,1.12182760239,7.6,119,-1.30806028843,3.12182760239,2.2424055335
5.40936687607709,-3.33350348473,1.12952065468,7.65,120,-1.33350348473,3.12952065468,2.23113013852
5.44472221513642,-3.35891163349,1.13721323013,7.7,121,-1.35891163349,3.13721323013,2.22030993529
5.48007755419574,-3.38407468796,1.14490222931,7.75,122,-1.38407468796,3.14490222931,2.20790061965
5.51543289325507,-3.40873086452,1.15258264542,7.8,123,-1.40873086452,3.15258264542,2.19721612051
5.5507882323144,-3.43292558193,1.16024923325,7.85,124,-1.43292558193,3.16024923325,2.18578231148
5.58614357137373,-3.45663821697,1.16790485382,7.9,125,-1.45663821697,3.16790485382,2.17530506947
5.62149891043305,-3.47934877872,1.17555117607,7.95,126,-1.47934877872,3.17555117607,2.16336701139
5.65685424949238,-3.50073361397,1.18318915367,8,127,-1.50073361397,3.18318915367,2.15230819053
5.69220958855171,-3.52069997787,1.19081926346,8.05,128,-1.52069997787,3.19081926346,2.14293530144
5.72756492761104,-3.53935217857,1.19844269753,8.1,129,-1.53935217857,3.19844269753,2.13346366944
5.76292026667036,-3.55687105656,1.20605397224,8.15,130,-1.55687105656,3.20605397224,2.12186536303
5.79827560572969,-3.57323992252,1.21365213394,8.2,131,-1.57323992252,3.21365213394,2.10931926803
5.83363094478902,-3.58831989765,1.22123980522,8.25,132,-1.58831989765,3.22123980522,2.09711125663
5.86898628384835,-3.60223472118,1.22882461548,8.3,133,-1.60223472118,3.22882461548,2.08502052501
5.90434162290767,-3.61575245857,1.23640799522,8.35,134,-1.61575245857,3.23640799522,2.07097608439
5.939696961967,-3.62757384777,1.24399709702,8.4,135,-1.62757384777,3.24399709702,2.05408098505


==> extentsRTinstability_At0dot82_Cn0dot00125.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid,
0.090553851381374,-0.10211825371,0.10206961632,0.1,0,1.89788174629,2.10206961632,2.99868154716,1
0.181107702762748,-0.10917365551,0.10814738274,0.2,1,1.89082634449,2.10814738274,2.99848954453,2
0.271661554144123,-0.12152481079,0.11792349815,0.3,2,1.87847518921,2.11792349815,2.99816000301,3
0.362215405525497,-0.13982522488,0.13076686859,0.4,3,1.86017477512,2.13076686859,2.99762748134,4
0.452769256906871,-0.16466033459,0.14614129066,0.5,4,1.83533966541,2.14614129066,2.99681812893,5
0.543323108288245,-0.19606840611,0.16340589523,0.6,5,1.80393159389,2.16340589523,2.99564918461,6
0.633876959669619,-0.23373794556,0.18198084831,0.7,6,1.76626205444,2.18198084831,2.9940462654,7
0.724430811050993,-0.27713429928,0.20131635666,0.8,7,1.72286570072,2.20131635666,2.99181910675,8
0.814984662432368,-0.32578265667,0.2209239006,0.9,8,1.67421734333,2.2209239006,2.98893331667,9
0.905538513813742,-0.37916278839,0.24056768417,1,9,1.62083721161,2.24056768417,2.98524608062,10
0.996092365195116,-0.43670797348,0.25994467735,1.1,10,1.56329202652,2.25994467735,2.98061707972,11
1.08664621657649,-0.49797594547,0.27901744843,1.2,11,1.50202405453,2.27901744843,2.97499574006,12
1.17720006795786,-0.56257116795,0.29767560959,1.3,12,1.43742883205,2.29767560959,2.96828513398,13
1.26775391933924,-0.63028097153,0.31593132019,1.4,13,1.36971902847,2.31593132019,2.96038860919,14
1.35830777072061,-0.70085692406,0.33392095566,1.5,14,1.29914307594,2.33392095566,2.95140732267,15
1.44886162210199,-0.77358329296,0.3515958786,1.6,15,1.22641670704,2.3515958786,2.94138963319,16
1.53941547348336,-0.84785366058,0.36904120445,1.7,16,1.15214633942,2.36904120445,2.93024418821,17
1.62996932486474,-0.92310357094,0.38630032539,1.8,17,1.07689642906,2.38630032539,2.9181793278,18
1.72052317624611,-0.99890840054,0.40342974663,1.9,18,1.00109159946,2.40342974663,2.90518291182,19
1.81107702762748,-1.074940085411,0.42054367065,2,19,0.925059914589,2.42054367065,2.89126961972,20
1.90163087900886,-1.150481402874,0.43760609627,2.1,20,0.849518597126,2.43760609627,2.87661824944,21
1.99218473039023,-1.225258827209,0.45461320877,2.2,21,0.774741172791,2.45461320877,2.86195325571,22
2.08273858177161,-1.301278650761,0.47163677216,2.3,22,0.698721349239,2.47163677216,2.847174844,23
2.17329243315298,-1.377916157246,0.48850512505,2.4,23,0.622083842754,2.48850512505,2.83121970428,24
2.26384628453435,-1.455105900764,0.50528526306,2.5,24,0.544894099236,2.50528526306,2.81435408029,25
2.35440013591573,-1.532697528601,0.52179670334,2.6,25,0.467302471399,2.52179670334,2.79682515754,26
2.4449539872971,-1.61183989048,0.53807878494,2.7,26,0.38816010952,2.53807878494,2.77958810167,27
2.53550783867848,-1.693964093924,0.55422663689,2.8,27,0.306035906076,2.55422663689,2.76079713402,28
2.62606169005985,-1.779294908047,0.57030963898,2.9,28,0.220705091953,2.57030963898,2.74077430777,29
2.71661554144123,-1.869917854667,0.58630251884,3,29,0.130082145333,2.58630251884,2.7202281047,30
2.8071693928226,-1.9667440801859,0.60227847099,3.1,30,0.0332559198141,2.60227847099,2.69888518803,31
2.89772324420397,-2.0671177655458,0.61824893951,3.2,31,-0.0671177655458,2.61824893951,2.67706090424,32
2.98827709558535,-2.168911471963,0.6340880394,3.3,32,-0.168911471963,2.6340880394,2.65484406741,33
3.07883094696672,-2.270941197872,0.65021920204,3.4,33,-0.270941197872,2.65021920204,2.63339139078,34
3.1693847983481,-2.364081531763,0.66614174843,3.5,34,-0.364081531763,2.66614174843,2.61134848174,35
3.25993864972947,-2.458526492119,0.68185329437,3.6,35,-0.458526492119,2.68185329437,2.58794954282,36
3.35049250111084,-2.567500352859,0.69755077362,3.7,36,-0.567500352859,2.69755077362,2.56547835166,37
3.44104635249222,-2.679901361465,0.71351647377,3.8,37,-0.679901361465,2.71351647377,2.54547721512,38
3.53160020387359,-2.795431613922,0.72973036766,3.9,38,-0.795431613922,2.72973036766,2.5255604565,39
3.62215405525497,-2.91527980566,0.74593853951,4,39,-0.91527980566,2.74593853951,2.50550715874,40
3.71270790663634,-3.04466426373,0.76198172569,4.1,40,-1.04466426373,2.76198172569,2.4830946066,41
3.80326175801772,,,,,,,2.46017768344,42
3.89381560939909,,,,,,,2.43812664109,43
3.98436946078046,,,,,,,2.41693851432,44
4.07492331216184,,,,,,,2.39557306261,45
4.16547716354321,,,,,,,2.3721233045,46
4.25603101492459,,,,,,,2.34723369892,47
4.34658486630596,,,,,,,2.32313388282,48
4.43713871768733,,,,,,,2.2987611382,49
4.52769256906871,,,,,,,2.27510489953,50
4.61824642045008,,,,,,,2.25253306085,51
4.70880027183146,,,,,,,2.23180282315,52
4.79935412321283,,,,,,,2.21143724314,53
4.88990797459421,,,,,,,2.19070361717,54
4.98046182597558,,,,,,,2.1679889798,55
5.07101567735695,,,,,,,2.14581255528,56
5.16156952873833,,,,,,,2.12460279822,57
5.2521233801197,,,,,,,2.10244159408,58
5.34267723150108,,,,,,,2.07914448266,59
5.43323108288245,,,,,,,2.0591101636,60
5.52378493426383,,,,,,,2.03767398404,61
5.6143387856452,,,,,,,2.01621667368,62
5.70489263702657,,,,,,,1.9943558551,63
5.79544648840795,,,,,,,1.9731562904,64
5.88600033978932,,,,,,,1.94875872758,65
5.9765541911707,,,,,,,1.92322942764,66


==> extentsRTinstability_At0dot82_Cn0dot0025.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.090553851381374,-0.10201895237,0.10186576843,0.1,0,1.89798104763,2.10186576843,2.99870570563
0.181107702762748,-0.10868227482,0.10792136192,0.2,1,1.89131772518,2.10792136192,2.99851685609
0.271661554144123,-0.12015032768,0.11775994301,0.3,2,1.87984967232,2.11775994301,2.99821194139
0.362215405525497,-0.13688707352,0.13094115257,0.4,3,1.86311292648,2.13094115257,2.99768302052
0.452769256906871,-0.15952730179,0.14676904678,0.5,4,1.84047269821,2.14676904678,2.99688929314
0.543323108288245,-0.18847465515,0.16470503807,0.6,5,1.81152534485,2.16470503807,2.99571345306
0.633876959669619,-0.22371923923,0.18401741982,0.7,6,1.77628076077,2.18401741982,2.99407963629
0.724430811050993,-0.26517403126,0.20409631729,0.8,7,1.73482596874,2.20409631729,2.99190359045
0.814984662432368,-0.31227719784,0.22446322441,0.9,8,1.68772280216,2.22446322441,2.98903431735
0.905538513813742,-0.3645170927,0.2448079586,1,9,1.6354829073,2.2448079586,2.98529417139
0.996092365195116,-0.42129218578,0.26487636566,1.1,10,1.57870781422,2.26487636566,2.98057163338
1.08664621657649,-0.48193609715,0.28453707695,1.2,11,1.51806390285,2.28453707695,2.97495269906
1.17720006795786,-0.54618501663,0.3038380146,1.3,12,1.45381498337,2.3038380146,2.96799712387
1.26775391933924,-0.61348998547,0.32274436951,1.4,13,1.38651001453,2.32274436951,2.96021485873
1.35830777072061,-0.68323886395,0.3412539959,1.5,14,1.31676113605,2.3412539959,2.95121153121
1.44886162210199,-0.7548674345,0.35947060585,1.6,15,1.2451325655,2.35947060585,2.94114063288
1.53941547348336,-0.82808101177,0.37755274773,1.7,16,1.17191898823,2.37755274773,2.93001694559
1.62996932486474,-0.90219092369,0.39547348022,1.8,17,1.09780907631,2.39547348022,2.91784237001
1.72052317624611,-0.9770911932,0.41327476501,1.9,18,1.0229088068,2.41327476501,2.90460695011
1.81107702762748,-1.051651537418,0.43103432655,2,19,0.948348462582,2.43103432655,2.89067170537
1.90163087900886,-1.125409901142,0.44880843163,2.1,20,0.874590098858,2.44880843163,2.87672086657
1.99218473039023,-1.20013666153,0.46662044525,2.2,21,0.79986333847,2.46662044525,2.8623543673
2.08273858177161,-1.274858415127,0.48447823524,2.3,22,0.725141584873,2.48447823524,2.84746496573
2.17329243315298,-1.349760591984,0.50234532356,2.4,23,0.650239408016,2.50234532356,2.83174097347
2.26384628453435,-1.425513386726,0.52014374733,2.5,24,0.574486613274,2.52014374733,2.81451650487
2.35440013591573,-1.501996278763,0.53773736954,2.6,25,0.498003721237,2.53773736954,2.79693557427
2.4449539872971,-1.57923823595,0.55512547493,2.7,26,0.42076176405,2.55512547493,2.77841767756
2.53550783867848,-1.65913850069,0.57220649719,2.8,27,0.34086149931,2.57220649719,2.75844370401
2.62606169005985,-1.743958443403,0.58907151222,2.9,28,0.256041556597,2.58907151222,2.73784805494
2.71661554144123,-1.832925021648,0.60582304001,3,29,0.167074978352,2.60582304001,2.71636739202
2.8071693928226,-1.9256574213505,0.62220406532,3.1,30,0.0743425786495,2.62220406532,2.69562008434
2.89772324420397,-2.021612919867,0.638671875,3.2,31,-0.021612919867,2.638671875,2.67357812393
2.94300016989466,-2.0707656815648,0.64688205719,3.25,32,-0.0707656815648,2.64688205719,2.66290636131
2.98827709558535,-2.120762482285,0.65526819229,3.3,33,-0.120762482285,2.65526819229,2.65247449048
3.03355402127603,-2.171947106719,0.66363930702,3.35,34,-0.171947106719,2.66363930702,2.64149339814
3.07883094696672,-2.224453479052,0.67197299004,3.4,35,-0.224453479052,2.67197299004,2.630188818
3.12410787265741,-2.277924269438,0.68043017387,3.45,36,-0.277924269438,2.68043017387,2.62003009482
3.1693847983481,-2.331638872623,0.68874788284,3.5,37,-0.331638872623,2.68874788284,2.60951194345
3.21466172403878,-2.384969651699,0.69704556465,3.55,38,-0.384969651699,2.69704556465,2.60029409979
3.25993864972947,-2.437534809113,0.70550680161,3.6,39,-0.437534809113,2.70550680161,2.59023955319
3.30521557542016,-2.489479780197,0.7138800621,3.65,40,-0.489479780197,2.7138800621,2.57935876128
3.35049250111084,-2.541428804398,0.72223806381,3.7,41,-0.541428804398,2.72223806381,2.57069877938
3.39576942680153,-2.594045162201,0.73061013222,3.75,42,-0.594045162201,2.73061013222,2.56211512195
3.44104635249222,-2.648146748543,0.7388420105,3.8,43,-0.648146748543,2.7388420105,2.55361292165
3.48632327818291,-2.702988505363,0.74709773064,3.85,44,-0.702988505363,2.74709773064,2.54346144966
3.53160020387359,-2.757723689079,0.75553035736,3.9,45,-0.757723689079,2.75553035736,2.53255751456
3.57687712956428,-2.810668468475,0.76385164261,3.95,46,-0.810668468475,2.76385164261,2.52173569498
3.62215405525497,-2.861011445522,0.7722260952,4,47,-0.861011445522,2.7722260952,2.51080746264
3.66743098094565,-2.909242510796,0.78071403503,4.05,48,-0.909242510796,2.78071403503,2.50112229365
3.71270790663634,-2.956829309464,0.78911066055,4.1,49,-0.956829309464,2.78911066055,2.49006505823
3.75798483232703,-3.0045838356,0.79766869545,4.15,50,-1.0045838356,2.79766869545,2.48165949988
3.80326175801772,-3.05345869064,0.80625581741,4.2,51,-1.05345869064,2.80625581741,2.47138110462
3.8485386837084,-3.10080647469,0.81490945816,4.25,52,-1.10080647469,2.81490945816,2.46354670541
3.89381560939909,-3.14407491684,0.82366967201,4.3,53,-1.14407491684,2.82366967201,2.45624280937
3.93909253508978,-3.18278324604,0.83244132996,4.35,54,-1.18278324604,2.83244132996,2.44629229198
3.98436946078046,-3.22307217121,0.8412835598,4.4,55,-1.22307217121,2.8412835598,2.43593067555
4.02964638647115,-3.26216685772,0.85018563271,4.45,56,-1.26216685772,2.85018563271,2.4252619885
4.07492331216184,-3.30043113232,0.85909819603,4.5,57,-1.30043113232,2.85909819603,2.41532997633
4.12020023785253,-3.33554208279,0.86818957329,4.55,58,-1.33554208279,2.86818957329,2.40205496403
4.16547716354321,-3.37330651283,0.87723493576,4.6,59,-1.37330651283,2.87723493576,2.39090451176
4.2107540892339,-3.41392946243,0.88648962975,4.65,60,-1.41392946243,2.88648962975,2.3792799979
4.25603101492459,-3.45442008972,0.89590287209,4.7,61,-1.45442008972,2.89590287209,2.36869006084
4.30130794061527,-3.49214565754,0.90537691116,4.75,62,-1.49214565754,2.90537691116,2.3583674577
4.34658486630596,-3.52683746815,0.91490125656,4.8,63,-1.52683746815,2.91490125656,2.34834891542
4.39186179199665,-3.55993366241,0.92456579208,4.85,64,-1.55993366241,2.92456579208,2.33865772513
4.43713871768733,-3.5948215723,0.9343791008,4.9,65,-1.5948215723,2.9343791008,2.32563074218
4.48241564337802,-3.63520991802,0.94435071945,4.95,66,-1.63520991802,2.94435071945,2.31461779573
4.52769256906871,-3.67804419994,0.95450162888,5,67,-1.67804419994,2.95450162888,2.30585142084
4.5729694947594,-3.72156596184,0.96475481987,5.05,68,-1.72156596184,2.96475481987,2.29845965273
4.61824642045008,-3.76159119606,0.97503638268,5.1,69,-1.76159119606,2.97503638268,2.29224978868
4.66352334614077,-3.79787790775,0.98539066315,5.15,70,-1.79787790775,2.98539066315,2.28260593013
4.70880027183146,-3.83126533031,0.99576020241,5.2,71,-1.83126533031,2.99576020241,2.27453018822
4.75407719752214,-3.86222362518,1.00612306595,5.25,72,-1.86222362518,3.00612306595,2.2656328886
4.79935412321283,-3.88853812218,1.01652574539,5.3,73,-1.88853812218,3.01652574539,2.25642571944
4.84463104890352,-3.91082513332,1.02703499794,5.35,74,-1.91082513332,3.02703499794,2.24797990652
4.88990797459421,-3.92877483368,1.03769731522,5.4,75,-1.92877483368,3.03769731522,2.23995211477
4.93518490028489,-3.94291388988,1.04837298393,5.45,76,-1.94291388988,3.04837298393,2.23171632145
4.98046182597558,-3.95843303204,1.05907464027,5.5,77,-1.95843303204,3.05907464027,2.22270514478
5.02573875166627,-3.97523295879,1.06996822357,5.55,78,-1.97523295879,3.06996822357,2.21291006559
5.07101567735695,-3.99616968632,1.08100867271,5.6,79,-1.99616968632,3.08100867271,2.20259040265
5.11629260304764,-4.02177190781,1.09213066101,5.65,80,-2.02177190781,3.09213066101,2.19146707107
5.16156952873833,-4.04627013206,1.10352182388,5.7,81,-2.04627013206,3.10352182388,2.18080158944
5.20684645442902,-4.06964063644,1.11499738693,5.75,82,-2.06964063644,3.11499738693,2.17002242813
5.2521233801197,-4.09216952324,1.12664461136,5.8,83,-2.09216952324,3.12664461136,2.15793032537
5.29740030581039,-4.11319351196,1.13854646683,5.85,84,-2.11319351196,3.13854646683,2.14683977684
5.34267723150108,-4.13228058815,1.15059947968,5.9,85,-2.13228058815,3.15059947968,2.13677899373
5.38795415719176,-4.14932274818,1.16277599335,5.95,86,-2.14932274818,3.16277599335,2.12740836416
5.43323108288245,-4.16436934471,1.17509770393,6,87,-2.16436934471,3.17509770393,2.1162540834
5.47850800857314,-4.17992329597,1.18758106232,6.05,88,-2.17992329597,3.18758106232,2.10597709489
5.52378493426382,-4.19538807869,1.20022368431,6.1,89,-2.19538807869,3.20022368431,2.09597129469
5.56906185995451,-4.20984959602,1.21299386024,6.15,90,-2.20984959602,3.21299386024,2.08536961025
5.6143387856452,-4.22359061241,1.22584939003,6.2,91,-2.22359061241,3.22584939003,2.07418513681
5.65961571133589,-4.23635292053,1.23873281479,6.25,92,-2.23635292053,3.23873281479,2.06220702864
5.70489263702657,-4.24845862389,1.25159740448,6.3,93,-2.24845862389,3.25159740448,2.05023136438
5.75016956271726,-4.25993847847,1.26441717148,6.35,94,-2.25993847847,3.26441717148,2.03740325621
5.79544648840795,-4.27070379257,1.27716445923,6.4,95,-2.27070379257,3.27716445923,2.02720532707
5.84072341409863,-4.29592061043,1.28980517387,6.45,96,-2.29592061043,3.28980517387,2.0159150275
5.88600033978932,-4.34020328522,1.30232453346,6.5,97,-2.34020328522,3.30232453346,2.00495562339
5.93127726548001,-4.38372254372,1.31472420692,6.55,98,-2.38372254372,3.31472420692,1.99420937055
5.9765541911707,-4.42427992821,1.3270304203,6.6,99,-2.42427992821,3.3270304203,1.98195928642
6.02183111686138,-4.46436262131,1.33929038048,6.65,100,-2.46436262131,3.33929038048,1.9722956279
6.06710804255207,-4.49427175522,1.35154819489,6.7,101,-2.49427175522,3.35154819489,1.96113026
6.11238496824276,-4.53387403488,1.36383628845,6.75,102,-2.53387403488,3.36383628845,1.95018843447
6.15766189393344,-4.57576942444,1.37615656853,6.8,103,-2.57576942444,3.37615656853,1.93773160119
6.20293881962413,-4.6135456562,1.38849425316,6.85,104,-2.6135456562,3.38849425316,1.92506100825
6.24821574531482,-4.64572119713,1.40082883835,6.9,105,-2.64572119713,3.40082883835,1.91127056093
6.29349267100551,-4.67439341545,1.4131231308,6.95,106,-2.67439341545,3.4131231308,1.89729437016


==> extentsRTinstability_At0dot82_Cn0dot005.csv <==
time,bottomFront,topFront,timeN,N,bottomN,topN,centroid
0.090553851381374,-0.10182833672,0.10170650482,0.1,0,1.89817166328,2.10170650482,2.99869795618
0.181107702762748,-0.10818815231,0.10752701759,0.2,1,1.89181184769,2.10752701759,2.99850614393
0.271661554144123,-0.11914563179,0.1170194149,0.3,2,1.88085436821,2.1170194149,2.99819814217
0.362215405525497,-0.13515901566,0.12985515594,0.4,3,1.86484098434,2.12985515594,2.99767672466
0.452769256906871,-0.15664792061,0.14548277855,0.5,4,1.84335207939,2.14548277855,2.99694708602
0.543323108288245,-0.18408787251,0.16322565079,0.6,5,1.81591212749,2.16322565079,2.99578615188
0.633876959669619,-0.21773731709,0.18241739273,0.7,6,1.78226268291,2.18241739273,2.9941752277
0.724430811050993,-0.25754857063,0.20245742798,0.8,7,1.74245142937,2.20245742798,2.99206114757
0.814984662432368,-0.30323672295,0.22283196449,0.9,8,1.69676327705,2.22283196449,2.98920368592
0.905538513813742,-0.35422790051,0.24315810204,1,9,1.64577209949,2.24315810204,2.98553726237
0.996092365195116,-0.4099445343,0.26320099831,1.1,10,1.5900554657,2.26320099831,2.98096906553
1.08664621657649,-0.46975767612,0.28283214569,1.2,11,1.53024232388,2.28283214569,2.97539377106
1.17720006795786,-0.53322041035,0.30199241638,1.3,12,1.46677958965,2.30199241638,2.96865703342
1.26775391933924,-0.59981322289,0.32073092461,1.4,13,1.40018677711,2.32073092461,2.96093067256
1.35830777072061,-0.66877472401,0.33900761604,1.5,14,1.33122527599,2.33900761604,2.95213575605
1.44886162210199,-0.73935186863,0.35690021515,1.6,15,1.26064813137,2.35690021515,2.94243006129
1.53941547348336,-0.8111011982,0.37444329262,1.7,16,1.1888988018,2.37444329262,2.93171088574
1.62996932486474,-0.8837300539,0.39167737961,1.8,17,1.1162699461,2.39167737961,2.91984436737
1.72052317624611,-0.95696353912,0.40865588188,1.9,18,1.04303646088,2.40865588188,2.90731379451
1.81107702762748,-1.030538201332,0.42542219162,2,19,0.969461798668,2.42542219162,2.89358924639
1.90163087900886,-1.104220151901,0.44201612473,2.1,20,0.895779848099,2.44201612473,2.8790693387
1.99218473039023,-1.177741825581,0.45856356621,2.2,21,0.822258174419,2.45856356621,2.86389353706
2.08273858177161,-1.250819206238,0.47508645058,2.3,22,0.749180793762,2.47508645058,2.84826412475
2.17329243315298,-1.324630618095,0.49165701866,2.4,23,0.675369381905,2.49165701866,2.83246033898
2.26384628453435,-1.398343741894,0.50837016106,2.5,24,0.601656258106,2.50837016106,2.81567018571
2.35440013591573,-1.473354637623,0.52520179749,2.6,25,0.526645362377,2.52520179749,2.7992717561
2.4449539872971,-1.549942672253,0.54215717316,2.7,26,0.450057327747,2.54215717316,2.7811782632
2.53550783867848,-1.627978235483,0.55921792984,2.8,27,0.372021764517,2.55921792984,2.76208218422
2.62606169005985,-1.707774281502,0.57635879517,2.9,28,0.292225718498,2.57635879517,2.74215123084
2.71661554144123,-1.788955688477,0.5933599472,3,29,0.211044311523,2.5933599472,2.72363841205
2.8071693928226,-1.8699311167,0.61002588272,3.1,30,0.1300688833,2.61002588272,2.70480781986
2.89772324420397,-1.9538190290332,0.62648844719,3.2,31,0.0461809709668,2.62648844719,2.68951048514
2.98827709558535,-2.0449785292149,0.64320492744,3.3,32,-0.0449785292149,2.64320492744,2.67469864301
3.07883094696672,-2.144828155637,0.65959453583,3.4,33,-0.144828155637,2.65959453583,2.65925342573
3.1693847983481,-2.250219285488,0.67511868477,3.5,34,-0.250219285488,2.67511868477,2.64161122181
3.25993864972947,-2.356864541769,0.69125914574,3.6,35,-0.356864541769,2.69125914574,2.62240340489
3.35049250111084,-2.46490675211,0.70770335197,3.7,36,-0.46490675211,2.70770335197,2.60345592925
3.44104635249222,-2.574432492256,0.72371196747,3.8,37,-0.574432492256,2.72371196747,2.58627898971
3.53160020387359,-2.685185015202,0.73970770836,3.9,38,-0.685185015202,2.73970770836,2.56730218157
3.62215405525497,-2.797069013119,0.75582313538,4,39,-0.797069013119,2.75582313538,2.54601483648
3.71270790663634,-2.902048766613,0.77216768265,4.1,40,-0.902048766613,2.77216768265,2.52451349027
3.80326175801772,-2.986993610859,0.78903102875,4.2,41,-0.986993610859,2.78903102875,2.50232586032
3.89381560939909,-3.03986060619,0.80614638329,4.3,42,-1.03986060619,2.80614638329,2.48525149918
3.98436946078046,-3.08929824829,0.82303905487,4.4,43,-1.08929824829,2.82303905487,2.46649665894
4.07492331216184,-3.16784822941,0.83989214897,4.5,44,-1.16784822941,2.83989214897,2.45970597648
4.16547716354321,-3.22056484222,0.85705733299,4.6,45,-1.22056484222,2.85705733299,2.44145496337
4.25603101492459,-3.28714585304,0.87446331978,4.7,46,-1.28714585304,2.87446331978,2.42648475778
4.34658486630596,-3.36389815807,0.89194130898,4.8,47,-1.36389815807,2.89194130898,2.41624336311
4.43713871768733,-3.4288649559,0.90957903862,4.9,48,-1.4288649559,2.90957903862,2.39443721433
4.52769256906871,-3.4986923933,0.92740726471,5,49,-1.4986923933,2.92740726471,2.38220842297
4.61824642045008,-3.60556161404,0.94555664062,5.1,50,-1.60556161404,2.94555664062,2.36879678277
4.70880027183146,-3.70702219009,0.9638531208,5.2,51,-1.70702219009,2.9638531208,2.34689052717
4.79935412321283,-3.80016684532,0.98217701912,5.3,52,-1.80016684532,2.98217701912,2.32856757011
4.88990797459421,-3.88139557838,1.00086784363,5.4,53,-1.88139557838,3.00086784363,2.31190834308
4.98046182597558,-3.9509190321,1.02025437355,5.5,54,-1.9509190321,3.02025437355,2.30158885061
5.07101567735695,-4.0119831562,1.04048204422,5.6,55,-2.0119831562,3.04048204422,2.29242169326
5.16156952873833,-4.06458640099,1.06154823303,5.7,56,-2.06458640099,3.06154823303,2.28002819784
5.2521233801197,-4.11186361313,1.08334183693,5.8,57,-2.11186361313,3.08334183693,2.27104434101
5.29740030581039,-4.13656210899,1.09440851212,5.85,58,-2.13656210899,3.09440851212,2.26706453592
5.34267723150108,-4.16860461235,1.10570549965,5.9,59,-2.16860461235,3.10570549965,2.26196985871
5.38795415719176,-4.20308184624,1.11722755432,5.95,60,-2.20308184624,3.11722755432,2.25615298192
5.43323108288245,-4.23621845245,1.12906122208,6,61,-2.23621845245,3.12906122208,2.24889650809
5.47850800857314,-4.26714658737,1.14116454124,6.05,62,-2.26714658737,3.14116454124,2.24260530651
5.52378493426382,-4.2966864109,1.15350651741,6.1,63,-2.2966864109,3.15350651741,2.23271520623
5.56906185995451,-4.3258523941,1.16605210304,6.15,64,-2.3258523941,3.16605210304,2.22287879634
5.6143387856452,-4.35593008995,1.17868351936,6.2,65,-2.35593008995,3.17868351936,2.21546227835


==> xie_combined_At0dot82.csv <==
time, position
0.0247038525413099, -0.1019309810212607
0.0502582626554084, -0.0984103186630092
0.0502582626554084, -0.0984103186630092
0.0804476732136272, -0.1087865827234527
0.0990361244721025, -0.1018017824026094
0.1292309183060984, -0.1052255457968725
0.1710401296292807, -0.1086291219069713
0.2082035739567885, -0.1120407729307358
0.2523356687778080, -0.1154403115840015
0.2894937298295386, -0.1258044632739466
0.3266490992433806, -0.1396448652969815
0.3731067692001260, -0.1395641161603243
0.4172334807453684, -0.1499161554797708
0.4613575006527222, -0.1637444451323071
0.5008357535644015, -0.1775808096985094
0.5496028488295411, -0.1948772747704701
0.5983672524567925, -0.2156499901755213
0.5983672524567925, -0.2156499901755213
0.6657120324288534, -0.2398666562589997
0.7423429631164858, -0.2710196731813275
0.7748525655346533, -0.2848681501180281
0.8212860107504018, -0.3160736539791824
0.8630790722462526, -0.3403347320878225
0.9164811679555128, -0.3715281235784786
0.9629226880849265, -0.3923048764403625
1.0186395923783582, -0.4339229814734562
1.0581070787384830, -0.4616643473720192
1.1091835993120172, -0.4963380266525981
1.1486537773100309, -0.5206031422180708
1.2020477981056250, -0.5622252847079974
1.2484812433213737, -0.5934307885691521
1.2949146885371219, -0.6246362924303066
1.3366996751193065, -0.6593261215382169
1.3877708124170640, -0.7009523014849768
1.4318786824970862, -0.7356380931360540
1.4852727032926807, -0.7772602356259803
1.5224146145170798, -0.8084818893144665
1.5758059436747853, -0.8535802821374836
1.6175909302569709, -0.8882701112453937
1.6640136089211643, -0.9333806164389089
1.7011609034213406, -0.9576497694612147
1.7568751160768841, -1.0027441248273985
1.7963345275233431, -1.0409142417252322
1.8450854729611512, -1.0790682087957340
1.8822220009097732, -1.1172423631504005
1.9356187133432563, -1.1553882553072365
1.9774036999254414, -1.1900780844151471
2.0307977207210355, -1.2317002269050743
0.0016338241983629, 0.1031274140627316
0.0271828510366843, 0.0996955757548030
0.0597059116442947, 0.1032283504835529
0.0852549384826161, 0.0997965121756244
0.1247493412216267, 0.1068176496079634
0.1665639358205862, 0.1103665741640452
0.2083758387816570, 0.1104392483870364
0.2083758387816570, 0.1104392483870364
0.2548388920141795, 0.1174724981898740
0.3059450206044880, 0.1210375725732868
0.3407936563478242, 0.1280506350919601
0.3640305662398626, 0.1385197606595594
0.3965509352095844, 0.1385762850552192
0.4267538039572460, 0.1455812726602268
0.4267538039572460, 0.1455812726602268
0.4662508983341453, 0.1560786604256559
0.5103910680688306, 0.1631078727716606
0.5475652789478926, 0.1736012230802568
0.5893798735468520, 0.1771501476363386
0.6242365842038538, 0.1945919611542823
0.6776736712056654, 0.2085898239937988
0.6776736712056654, 0.2085898239937988
0.7311026832938113, 0.2121589358340447
0.7729280444443248, 0.2296128617224871
0.8286880149439734, 0.2436147620188364
0.8286880149439734, 0.2436147620188364
0.8751564514522731, 0.2576005124878543
0.9332366138118707, 0.2681301999079462
0.9704135163288213, 0.2820998005496326
1.0122334942035578, 0.2926012257718947
1.0354704040955962, 0.3030703513394938
1.0819307656902302, 0.3066273508092411
1.1376934278277675, 0.3241055014386806
1.1841591726981786, 0.3346150015746083
1.2422447183335530, 0.3520971896608805
1.2910360383396902, 0.3660869775867315
1.3467933172014503, 0.3766126275499906
1.3932590620718615, 0.3871221276859184
1.4490190325715102, 0.4011240279822677
1.4954847774419213, 0.4116335281181954
1.5535676314394071, 0.4256394658713776
1.5977131844498698, 0.4396211788835624
1.6557933468094670, 0.4501508663036545
1.7022617833177662, 0.4641366167726724
1.7557015619574665, 0.4816107299452791
1.8091359573213892, 0.4921323424517053
1.8625730443232009, 0.5061302052912218
1.9113616726914491, 0.5166437428839824
1.9647987596932608, 0.5306416057234988
2.0112645045636719, 0.5411511058594265
2.0716702420589952, 0.5551610810694415
2.1134902199337318, 0.5656625062917037
2.1715730739312176, 0.579668444044885
2.0679423235833236, -1.2594456302604700
2.1236538446009785, -1.3080162359597440
2.1654442144589403, -1.3357535644014740

